Analyzing Encoded Concepts in Transformer Language Models

We propose a novel framework ConceptX, to analyze how latent concepts are encoded in representations learned within pre-trained language models. It uses clustering to discover the encoded concepts and explains them by aligning with a large set of human-defined concepts. Our analysis on seven transformer language models reveal interesting insights: i) the latent space within the learned representations overlap with different linguistic concepts to a varying degree, ii) the lower layers in the model are dominated by lexical concepts (e.g., affixation), whereas the core-linguistic concepts (e.g., morphological or syntactic relations) are better represented in the middle and higher layers, iii) some encoded concepts are multi-faceted and cannot be adequately explained using the existing human-defined concepts.

==> compositional_clusters.txt <==
# Overall counts
bert-base-cased
('NN', 'NNP', 'NNS') 1181
('NN', 'NNS') 598
('JJ', 'NNP') 184
('NN', 'NNP') 184
('JJ', 'NN', 'NNP') 177
('JJ', 'NN', 'NNS') 158
('JJ', 'NN') 110
('JJ', 'RB') 92
('JJ', 'NNP', 'NNPS') 45
('NNP', 'NNPS') 44
roberta-base
('NN', 'NNS') 800
('NN', 'NNP', 'NNS') 631
('JJ', 'NN', 'NNS') 237
('NN', 'NNP') 227
('JJ', 'NN', 'NNP') 196
('JJ', 'NN') 173
('JJ', 'NNP') 128
('JJ', 'RB') 94
('JJ', 'NNP', 'NNPS') 61
('NNP', 'NNPS') 44
xlnet-base-cased
('NN', 'NNS') 449
('NN', 'NNP', 'NNS') 431
('NN', 'NNP') 374
('JJ', 'NN', 'NNP') 239
('JJ', 'NN', 'NNS') 231
('JJ', 'NN') 204
('JJ', 'NNP') 139
('NNP', 'NNPS') 65
('JJ', 'RB') 50
('NNP', 'NNPS', 'NNS') 35
albert-base-v1
('NN', 'NNP', 'NNS') 925
('JJ', 'NN', 'NNP') 426
('NN', 'NNP') 390
('JJ', 'NNP') 351
('NN', 'NNS') 332
('JJ', 'NN') 174
('JJ', 'NN', 'NNS') 142
('JJ', 'VBN') 70
('JJ', 'VBD', 'VBN') 61
('JJ', 'VBG') 50
bert-base-multilingual-cased
('NN', 'NNS') 678
('NN', 'NNP') 609
('NN', 'NNP', 'NNS') 496
('JJ', 'NN', 'NNP') 420
('JJ', 'NN') 258
('JJ', 'NNP') 171
('JJ', 'VBD', 'VBN') 147
('VBD', 'VBN') 137
('NN', 'NNP', 'VB') 119
('JJ', 'NN', 'NNS') 108
bert-base-uncased
('NN', 'NNP', 'NNS') 919
('NN', 'NNS') 595
('NN', 'NNP') 298
('JJ', 'NN', 'NNP') 275
('JJ', 'NNP') 193
('JJ', 'NN', 'NNS') 180
('JJ', 'NN') 135
('JJ', 'RB') 64
('JJ', 'VBN') 40
('JJ', 'NNP', 'NNPS') 37
xlm-roberta-base
('NN', 'NNP') 1238
('JJ', 'NN', 'NNP') 909
('JJ', 'NN') 339
('JJ', 'NNP') 275
('NN', 'NNP', 'NNS') 263
('JJ', 'VBD', 'VBN') 257
('NN', 'NNS') 174
('NN', 'NNP', 'VB') 145
('JJ', 'NN', 'VBG') 140
('NNPS', 'NNS') 134


# Actual clusters
bert-base-cased
('NN', 'NNP', 'NNS') ['144', '281', '310', '89', '226', '447', '928', '47', '83', '157', '773', '678', '119', '743', '133', '340', '520', '480', '56', '714', '748', '304', '396', '37', '649', '890', '256', '63', '965', '776', '508', '311', '5', '94', '821', '86', '670', '767', '163', '55', '322', '588', '570', '585', '446', '719', '213', '448', '331', '344', '248', '134', '405', '381', '277', '132', '633', '665', '77', '82', '62', '887', '504', '662', '560', '306', '793', '998', '893', '853', '896', '544', '987', '802', '255', '684', '722', '305', '698', '471', '435', '859', '349', '978', '642', '127', '968', '761', '103', '845', '921', '129', '298', '935', '770', '609', '700', '482', '452', '599', '573', '56', '890', '128', '693', '583', '970', '385', '606', '604', '291', '861', '867', '143', '783', '100', '555', '615', '345', '2', '0', '177', '944', '235', '181', '216', '581', '503', '355', '52', '175', '666', '149', '900', '764', '350', '311', '759', '185', '106', '368', '265', '93', '70', '707', '287', '712', '348', '756', '12', '212', '923', '394', '441', '9', '741', '841', '370', '802', '931', '554', '679', '781', '724', '292', '976', '302', '237', '971', '247', '36', '18', '333', '467', '515', '17', '846', '355', '594', '708', '74', '852', '991', '710', '630', '372', '465', '939', '0', '827', '269', '280', '181', '732', '919', '480', '64', '937', '316', '76', '155', '798', '2', '395', '230', '343', '317', '707', '473', '423', '553', '104', '72', '410', '48', '572', '120', '889', '851', '866', '210', '323', '605', '913', '196', '812', '45', '417', '145', '712', '163', '405', '844', '964', '738', '287', '369', '38', '197', '517', '532', '309', '618', '203', '175', '722', '880', '474', '161', '654', '451', '189', '930', '962', '589', '613', '669', '661', '975', '56', '507', '790', '888', '328', '984', '967', '586', '125', '269', '361', '274', '566', '795', '698', '56', '83', '645', '417', '964', '66', '995', '349', '599', '780', '280', '770', '46', '325', '618', '833', '444', '312', '85', '732', '102', '73', '572', '173', '183', '297', '578', '159', '246', '433', '829', '200', '220', '958', '13', '927', '284', '233', '103', '105', '574', '16', '602', '784', '647', '256', '889', '543', '18', '650', '765', '576', '669', '429', '380', '305', '431', '63', '59', '729', '451', '712', '278', '844', '226', '856', '482', '590', '478', '168', '94', '100', '635', '604', '86', '347', '50', '874', '355', '564', '414', '975', '467', '731', '811', '535', '689', '9', '888', '354', '867', '926', '904', '423', '825', '641', '75', '665', '88', '190', '103', '637', '900', '764', '829', '644', '837', '96', '291', '45', '696', '635', '654', '243', '724', '17', '87', '214', '281', '337', '457', '333', '689', '277', '29', '223', '914', '848', '158', '108', '496', '697', '1', '917', '983', '13', '775', '511', '285', '32', '62', '338', '25', '639', '342', '340', '290', '417', '20', '929', '74', '349', '903', '477', '532', '7', '828', '746', '607', '739', '550', '309', '189', '802', '395', '39', '64', '358', '814', '388', '231', '701', '161', '260', '67', '887', '392', '58', '779', '543', '622', '335', '235', '310', '438', '368', '869', '359', '462', '578', '515', '755', '271', '886', '677', '621', '614', '957', '773', '102', '928', '749', '42', '523', '65', '599', '675', '941', '268', '620', '207', '237', '148', '468', '66', '60', '481', '609', '506', '300', '372', '305', '719', '492', '8', '915', '875', '691', '464', '75', '904', '799', '773', '74', '986', '215', '32', '979', '419', '366', '134', '186', '636', '276', '978', '61', '560', '293', '401', '709', '37', '68', '91', '716', '98', '246', '675', '521', '580', '331', '274', '124', '214', '412', '922', '181', '133', '396', '24', '176', '424', '924', '764', '599', '991', '190', '706', '544', '495', '62', '487', '535', '117', '958', '421', '294', '232', '110', '11', '376', '776', '877', '791', '634', '357', '439', '429', '726', '642', '380', '87', '370', '254', '578', '973', '542', '527', '801', '906', '82', '310', '328', '420', '854', '364', '605', '621', '765', '890', '954', '869', '359', '595', '789', '723', '97', '985', '774', '641', '329', '798', '972', '588', '713', '52', '893', '867', '498', '677', '600', '494', '624', '556', '409', '68', '794', '665', '146', '228', '940', '790', '361', '241', '69', '738', '458', '930', '95', '13', '80', '161', '61', '7', '223', '99', '107', '969', '455', '783', '414', '238', '413', '944', '394', '174', '582', '169', '640', '77', '140', '706', '10', '452', '518', '3', '404', '586', '81', '436', '8', '135', '694', '532', '130', '266', '828', '898', '565', '336', '30', '752', '121', '548', '486', '826', '44', '941', '782', '295', '178', '553', '985', '543', '83', '271', '26', '885', '721', '37', '98', '570', '57', '916', '53', '677', '871', '666', '434', '313', '177', '335', '954', '183', '955', '386', '875', '965', '725', '801', '736', '417', '231', '927', '138', '963', '407', '378', '483', '198', '884', '465', '650', '631', '35', '951', '383', '784', '676', '339', '278', '567', '602', '348', '444', '459', '689', '268', '902', '411', '748', '764', '36', '62', '835', '594', '234', '990', '898', '696', '498', '688', '24', '419', '975', '733', '251', '153', '593', '222', '330', '67', '11', '268', '892', '263', '90', '639', '223', '665', '703', '708', '162', '994', '195', '157', '406', '158', '256', '140', '478', '121', '328', '517', '697', '572', '511', '477', '69', '94', '42', '281', '732', '345', '763', '491', '783', '414', '202', '12', '616', '307', '748', '769', '903', '963', '452', '984', '737', '802', '956', '38', '555', '822', '6', '454', '357', '418', '747', '215', '536', '968', '443', '513', '474', '15', '886', '615', '269', '554', '355', '350', '569', '874', '910', '932', '528', '551', '464', '422', '908', '820', '123', '842', '346', '323', '104', '729', '940', '837', '389', '351', '104', '376', '193', '127', '26', '91', '789', '832', '692', '469', '85', '940', '723', '955', '477', '483', '100', '580', '341', '505', '38', '731', '770', '107', '232', '217', '677', '228', '602', '23', '361', '338', '168', '17', '828', '360', '96', '266', '515', '808', '458', '22', '772', '728', '240', '381', '83', '622', '279', '987', '998', '39', '612', '901', '732', '48', '28', '775', '301', '482', '245', '738', '50', '359', '835', '967', '956', '888', '866', '900', '785', '61', '59', '369', '972', '850', '479', '773', '271', '931', '13', '739', '339', '821', '919', '870', '186', '893', '986', '324', '7', '911', '802', '232', '670', '32', '156', '329', '415', '374', '217', '157', '320', '610', '277', '647', '240', '94', '676', '851', '342', '486', '498', '948', '531', '668', '613', '226', '390', '862', '198', '121', '533', '233', '60', '218', '518', '703', '327', '391', '173', '499', '142', '715', '202', '903', '955', '974', '665', '983', '813', '666', '216', '384', '285', '621', '696', '200', '193', '234', '451', '201', '332', '421', '601', '812', '438', '673', '765', '942', '99', '87', '264', '552', '412', '102', '881', '670', '567', '694', '748', '419', '680', '42', '457', '529', '528', '910', '641', '132', '156', '843', '598', '227', '314', '495', '489', '823', '439', '379', '343', '884', '385', '875', '793', '370', '870', '78', '569', '589', '800', '711', '470', '926', '247', '996', '274', '918', '131', '998', '59', '140', '742', '973', '672', '63', '413', '203', '969', '425', '245', '813', '924', '146', '427', '734', '720', '287', '777', '488', '88', '558', '196', '907', '144', '309', '936', '522', '378', '594', '564', '669', '511', '814', '348', '234', '215', '599', '38', '311', '286', '854', '361', '809', '536', '117', '543', '137', '819', '885', '469', '782', '864', '946', '754', '716', '739', '599', '217', '291', '72', '544', '137', '381', '659', '748', '171', '818', '445', '858', '417', '401', '755', '90', '188', '488', '586', '201', '297', '50', '83', '824', '481', '395', '850', '200', '7', '321', '282', '374', '589', '851', '298', '506', '2', '994', '629', '233', '627', '161', '885', '939', '458', '228', '155', '981', '918', '253', '786', '592', '876', '953', '668', '973', '815', '887']
('NN', 'NNS') ['999', '232', '604', '571', '343', '850', '849', '564', '419', '711', '495', '180', '368', '758', '716', '111', '995', '541', '670', '744', '436', '882', '507', '952', '271', '817', '313', '598', '528', '600', '224', '483', '927', '253', '782', '209', '134', '905', '920', '907', '743', '862', '25', '719', '463', '796', '632', '337', '255', '910', '245', '448', '843', '500', '986', '973', '48', '804', '882', '928', '28', '720', '41', '321', '790', '988', '351', '526', '847', '872', '845', '602', '385', '521', '168', '782', '678', '902', '399', '944', '326', '111', '236', '871', '630', '459', '320', '756', '475', '30', '272', '997', '135', '557', '86', '585', '270', '598', '947', '626', '693', '754', '668', '694', '462', '573', '346', '728', '493', '55', '437', '963', '929', '615', '76', '123', '645', '686', '249', '567', '35', '476', '297', '428', '143', '333', '6', '406', '389', '959', '217', '323', '313', '606', '5', '678', '265', '425', '823', '410', '982', '337', '594', '750', '832', '778', '172', '828', '829', '383', '471', '266', '195', '539', '807', '679', '755', '779', '665', '496', '658', '234', '22', '373', '356', '662', '357', '603', '344', '185', '469', '560', '91', '150', '88', '4', '686', '484', '17', '887', '481', '131', '667', '113', '888', '716', '620', '596', '298', '42', '521', '960', '523', '39', '352', '520', '112', '325', '54', '719', '18', '919', '894', '994', '261', '858', '831', '830', '840', '503', '798', '537', '379', '327', '536', '910', '531', '849', '854', '456', '867', '116', '459', '579', '633', '701', '788', '535', '383', '883', '598', '738', '949', '177', '352', '375', '220', '34', '257', '303', '561', '973', '834', '604', '643', '102', '651', '93', '76', '955', '693', '754', '826', '216', '996', '347', '165', '715', '64', '969', '922', '416', '58', '381', '258', '938', '287', '695', '728', '870', '926', '489', '175', '654', '846', '743', '296', '868', '923', '180', '865', '368', '749', '930', '529', '314', '377', '896', '549', '562', '953', '282', '488', '679', '991', '333', '791', '954', '620', '700', '899', '670', '522', '55', '722', '334', '453', '77', '543', '322', '571', '260', '163', '363', '29', '627', '344', '302', '6', '125', '192', '637', '421', '999', '951', '354', '805', '257', '907', '660', '116', '101', '826', '996', '801', '231', '216', '41', '490', '980', '356', '441', '596', '191', '165', '46', '690', '950', '979', '600', '792', '657', '746', '747', '178', '140', '119', '570', '639', '346', '616', '236', '810', '915', '986', '148', '865', '877', '811', '603', '205', '995', '460', '754', '586', '379', '585', '220', '684', '623', '185', '988', '317', '481', '565', '406', '784', '686', '456', '910', '673', '341', '579', '87', '952', '980', '705', '82', '313', '577', '993', '849', '912', '205', '933', '12', '36', '52', '122', '131', '20', '355', '689', '655', '832', '931', '78', '420', '773', '298', '681', '674', '426', '987', '398', '16', '244', '459', '998', '970', '41', '549', '664', '272', '367', '753', '794', '699', '55', '417', '682', '90', '124', '729', '465', '803', '875', '637', '517', '905', '845', '53', '969', '890', '528', '628', '441', '595', '48', '229', '497', '235', '360', '569', '908', '782', '825', '814', '732', '642', '630', '626', '587', '384', '583', '994', '842', '885', '89', '367', '14', '650', '328', '643', '599', '318', '847', '292', '21', '535', '368', '222', '320', '344', '119', '792', '449', '352', '648', '591', '410', '981', '948', '687', '426', '350', '532', '927', '997', '624', '867', '284', '672', '65', '904', '504', '686', '888', '496', '235', '360', '75', '786', '241', '53', '304', '799', '863', '897', '411', '139', '334', '457', '53', '14', '417', '66', '93', '232', '567', '451', '621', '600', '712', '979', '881', '746', '280', '322', '970', '742', '56', '396', '248', '760', '551', '95', '138', '267', '730', '409', '33', '619', '296', '259', '867', '871', '389', '308', '166', '285', '242', '601', '518', '798', '685', '317', '142', '702', '733', '241', '709', '178', '399', '420', '907', '833', '919', '405', '924', '788', '649', '538', '854', '804', '789', '295', '457']
('JJ', 'NNP') ['235', '769', '935', '434', '449', '653', '695', '185', '981', '760', '533', '894', '81', '101', '608', '340', '317', '628', '557', '887', '320', '441', '675', '270', '268', '643', '438', '503', '398', '898', '480', '437', '662', '201', '75', '6', '57', '320', '402', '138', '696', '556', '951', '539', '826', '973', '283', '145', '804', '906', '932', '91', '948', '570', '514', '323', '625', '852', '377', '797', '711', '778', '144', '683', '808', '0', '135', '786', '533', '336', '620', '435', '777', '109', '507', '870', '809', '996', '251', '139', '412', '46', '324', '579', '637', '71', '410', '605', '711', '842', '638', '9', '430', '214', '130', '78', '546', '481', '399', '461', '979', '193', '699', '661', '371', '284', '132', '314', '834', '264', '525', '620', '493', '583', '315', '25', '284', '465', '981', '755', '412', '8', '85', '148', '568', '315', '946', '859', '763', '448', '744', '493', '436', '225', '769', '743', '693', '810', '492', '712', '265', '538', '632', '903', '486', '33', '272', '409', '732', '181', '675', '501', '727', '51', '297', '596', '363', '140', '449', '892', '130', '525', '550', '133', '634', '55', '96', '17', '752', '91', '99', '478', '328', '703', '409', '669', '543', '753', '765', '146', '863', '883', '741', '960']
('NN', 'NNP') ['364', '270', '818', '440', '837', '990', '214', '895', '918', '855', '505', '586', '419', '603', '440', '537', '399', '336', '758', '929', '990', '731', '995', '774', '907', '820', '634', '785', '605', '311', '265', '4', '475', '996', '944', '470', '871', '917', '125', '311', '881', '110', '874', '94', '300', '873', '552', '207', '712', '830', '274', '631', '922', '810', '175', '885', '952', '461', '899', '373', '796', '912', '33', '883', '652', '909', '848', '584', '950', '939', '607', '890', '660', '291', '604', '515', '496', '87', '225', '347', '877', '880', '480', '450', '555', '453', '847', '525', '844', '718', '210', '869', '660', '336', '7', '471', '156', '312', '188', '253', '824', '342', '500', '831', '531', '136', '919', '550', '147', '717', '95', '243', '991', '682', '60', '143', '837', '815', '719', '846', '724', '138', '855', '126', '801', '505', '566', '215', '601', '962', '1', '437', '228', '989', '804', '679', '756', '145', '74', '494', '414', '778', '644', '769', '936', '148', '478', '347', '991', '824', '366', '321', '690', '299', '184', '810', '474', '828', '999', '217', '548', '426', '948', '962', '910', '945', '994', '692', '313', '879', '625', '194', '172', '210', '542', '393', '205', '338', '621', '427', '628', '558', '872', '54']
('JJ', 'NN', 'NNP') ['72', '975', '222', '563', '257', '992', '433', '806', '491', '770', '543', '104', '502', '408', '243', '552', '356', '939', '30', '99', '718', '787', '867', '815', '926', '760', '99', '236', '877', '262', '2', '569', '204', '778', '560', '253', '410', '701', '993', '415', '859', '278', '652', '740', '116', '579', '160', '280', '43', '384', '787', '252', '445', '475', '670', '683', '511', '466', '596', '368', '367', '672', '150', '569', '245', '729', '298', '690', '73', '311', '438', '428', '395', '321', '167', '576', '806', '94', '882', '796', '370', '934', '705', '471', '293', '93', '159', '485', '340', '729', '304', '733', '487', '788', '430', '190', '201', '673', '719', '402', '297', '63', '23', '761', '704', '247', '578', '308', '447', '212', '218', '210', '881', '770', '320', '832', '989', '413', '378', '948', '549', '844', '415', '233', '880', '177', '425', '328', '161', '699', '848', '849', '272', '111', '156', '864', '579', '84', '545', '80', '941', '188', '616', '410', '455', '711', '896', '719', '717', '804', '278', '225', '663', '894', '779', '540', '841', '456', '542', '875', '5', '984', '908', '707', '717', '360', '150', '533', '414', '769', '842', '366', '841', '202', '801', '460', '657']
('JJ', 'NN', 'NNS') ['510', '967', '163', '532', '521', '496', '321', '564', '980', '751', '488', '450', '239', '154', '871', '430', '868', '52', '524', '841', '186', '304', '762', '627', '762', '104', '640', '428', '479', '381', '721', '205', '101', '281', '197', '112', '983', '822', '667', '612', '204', '359', '114', '787', '460', '624', '736', '895', '576', '325', '335', '650', '267', '13', '379', '808', '663', '922', '120', '195', '424', '745', '397', '545', '739', '58', '251', '903', '842', '647', '851', '351', '219', '575', '777', '506', '190', '888', '195', '403', '130', '172', '379', '213', '695', '596', '976', '301', '916', '307', '924', '503', '733', '761', '807', '376', '861', '202', '428', '327', '614', '179', '745', '733', '289', '24', '215', '67', '935', '578', '861', '931', '361', '660', '823', '479', '406', '331', '515', '9', '176', '765', '7', '460', '283', '965', '974', '889', '491', '260', '29', '702', '35', '304', '303', '433', '151', '561', '446', '332', '526', '231', '747', '39', '80', '299', '964', '455', '791', '807', '470', '735', '572', '698', '329', '619', '976', '929']
('JJ', 'NN') ['415', '810', '172', '929', '531', '684', '72', '999', '903', '915', '387', '694', '331', '591', '58', '581', '961', '984', '823', '159', '836', '659', '63', '139', '250', '883', '732', '540', '252', '748', '975', '727', '325', '22', '287', '395', '748', '891', '721', '680', '659', '690', '535', '222', '800', '892', '206', '913', '657', '623', '349', '907', '652', '388', '945', '689', '952', '672', '166', '538', '715', '676', '88', '978', '855', '268', '211', '704', '704', '334', '760', '600', '660', '576', '97', '879', '479', '481', '910', '929', '811', '834', '568', '46', '639', '444', '951', '702', '393', '302', '915', '958', '74', '873', '735', '689', '793', '80', '289', '660', '935', '738', '103', '75', '610', '501', '251', '637', '700', '574']
('JJ', 'RB') ['645', '350', '453', '380', '799', '735', '84', '125', '240', '647', '264', '854', '164', '642', '11', '267', '242', '920', '648', '755', '3', '683', '748', '222', '760', '838', '974', '226', '851', '892', '566', '303', '188', '910', '856', '345', '855', '226', '62', '968', '833', '946', '789', '324', '655', '854', '734', '897', '952', '718', '32', '277', '997', '214', '49', '189', '499', '213', '791', '905', '806', '532', '914', '536', '295', '759', '365', '120', '433', '56', '887', '653', '294', '749', '956', '923', '20', '165', '652', '953', '364', '317', '726', '505', '84', '650', '930', '667', '62', '641', '358', '213']
('JJ', 'NNP', 'NNPS') ['426', '394', '118', '463', '418', '73', '875', '876', '281', '702', '131', '445', '179', '976', '509', '106', '94', '720', '860', '627', '388', '288', '249', '142', '453', '604', '280', '251', '304', '170', '551', '762', '930', '853', '705', '142', '723', '786', '681', '583', '388', '934', '320', '477', '947']
('NNP', 'NNPS') ['606', '944', '746', '715', '37', '925', '513', '967', '187', '731', '751', '707', '929', '782', '653', '567', '290', '276', '803', '690', '671', '643', '472', '166', '519', '982', '808', '655', '846', '774', '329', '612', '977', '826', '743', '196', '471', '743', '19', '528', '199', '93', '279', '749']
roberta-base
('NN', 'NNS') ['129', '320', '184', '15', '826', '238', '549', '786', '963', '588', '102', '970', '510', '74', '179', '859', '159', '634', '966', '66', '91', '485', '394', '316', '495', '778', '498', '493', '161', '986', '667', '647', '48', '219', '444', '577', '169', '365', '160', '158', '494', '392', '65', '462', '213', '630', '224', '223', '855', '466', '675', '933', '297', '894', '887', '406', '625', '545', '576', '810', '297', '451', '63', '696', '228', '677', '342', '386', '315', '460', '950', '773', '382', '833', '721', '760', '60', '581', '186', '749', '396', '247', '999', '595', '951', '698', '108', '51', '14', '105', '660', '349', '997', '750', '175', '358', '608', '637', '83', '401', '129', '4', '772', '300', '663', '220', '450', '565', '676', '873', '812', '697', '761', '615', '920', '800', '952', '889', '501', '271', '993', '323', '375', '474', '115', '527', '101', '337', '808', '799', '964', '31', '151', '906', '158', '186', '908', '42', '430', '364', '196', '635', '121', '434', '592', '411', '633', '63', '5', '296', '951', '948', '472', '452', '609', '241', '942', '52', '240', '245', '937', '949', '231', '673', '743', '842', '270', '462', '913', '771', '699', '996', '294', '964', '500', '998', '227', '84', '306', '224', '467', '320', '639', '787', '154', '130', '541', '648', '521', '464', '940', '446', '548', '892', '868', '315', '698', '606', '373', '577', '194', '192', '208', '860', '53', '179', '432', '709', '147', '41', '190', '977', '859', '355', '139', '21', '937', '601', '931', '388', '572', '203', '509', '360', '714', '975', '911', '649', '599', '538', '435', '58', '986', '839', '462', '723', '690', '43', '839', '916', '670', '3', '746', '550', '10', '970', '256', '48', '1', '699', '648', '425', '829', '712', '636', '818', '75', '266', '228', '586', '97', '76', '89', '945', '827', '249', '697', '623', '120', '40', '369', '478', '143', '460', '679', '94', '417', '79', '782', '500', '303', '967', '711', '462', '833', '264', '994', '841', '332', '696', '919', '926', '529', '142', '549', '277', '535', '605', '543', '300', '868', '680', '684', '872', '936', '853', '22', '593', '432', '344', '674', '167', '965', '349', '958', '710', '315', '297', '166', '183', '320', '638', '446', '805', '480', '44', '962', '380', '165', '995', '428', '70', '113', '786', '378', '825', '193', '654', '614', '573', '0', '497', '66', '408', '216', '644', '20', '733', '459', '558', '864', '466', '180', '148', '698', '109', '586', '386', '17', '145', '970', '913', '41', '178', '840', '161', '515', '449', '871', '989', '939', '666', '738', '732', '837', '965', '987', '87', '910', '426', '736', '816', '930', '568', '741', '288', '531', '767', '690', '907', '817', '977', '818', '532', '134', '513', '742', '921', '841', '962', '861', '225', '505', '659', '664', '13', '69', '460', '28', '364', '115', '81', '196', '110', '152', '955', '497', '2', '130', '128', '583', '467', '966', '42', '247', '800', '951', '27', '65', '762', '89', '491', '134', '299', '632', '687', '970', '268', '878', '971', '693', '421', '37', '471', '826', '957', '382', '877', '401', '744', '350', '911', '519', '991', '404', '996', '223', '999', '341', '886', '172', '570', '706', '150', '68', '52', '727', '234', '100', '441', '167', '818', '166', '600', '178', '661', '684', '416', '64', '11', '941', '25', '372', '646', '571', '250', '695', '956', '534', '208', '454', '716', '391', '563', '536', '795', '123', '581', '293', '266', '67', '920', '634', '950', '595', '946', '459', '954', '857', '649', '774', '274', '151', '526', '265', '396', '314', '48', '462', '157', '45', '69', '168', '195', '726', '339', '621', '18', '85', '919', '933', '720', '421', '15', '148', '598', '600', '702', '853', '24', '719', '877', '651', '763', '394', '126', '595', '299', '677', '894', '324', '300', '840', '753', '880', '240', '481', '224', '539', '420', '449', '26', '125', '678', '405', '386', '819', '913', '642', '976', '652', '845', '508', '566', '360', '942', '596', '341', '580', '579', '608', '559', '989', '792', '286', '417', '295', '548', '826', '631', '872', '438', '77', '902', '474', '859', '466', '788', '937', '557', '970', '214', '377', '817', '805', '149', '412', '703', '724', '182', '358', '74', '176', '154', '18', '914', '659', '131', '124', '622', '437', '593', '685', '230', '782', '112', '451', '340', '632', '558', '218', '582', '71', '184', '373', '261', '794', '474', '183', '591', '460', '20', '813', '301', '43', '222', '0', '205', '932', '78', '804', '244', '51', '689', '54', '189', '956', '165', '756', '600', '432', '652', '358', '378', '273', '233', '819', '508', '757', '737', '426', '555', '148', '295', '631', '366', '509', '595', '433', '898', '58', '164', '810', '302', '315', '579', '429', '355', '342', '807', '145', '844', '327', '117', '485', '849', '53', '951', '975', '854', '613', '270', '93', '570', '783', '498', '903', '401', '691', '399', '635', '958', '31', '540', '404', '574', '904', '115', '305', '892', '703', '676', '620', '808', '928', '239', '640', '84', '47', '13', '91', '152', '259', '562', '242', '665', '325', '439', '677', '425', '343', '962', '60', '855', '498', '18', '496', '70', '183', '208', '449', '117', '216', '217', '510', '563', '414', '587', '180', '371', '440', '125', '326', '321', '912', '618', '226', '122', '486', '298', '752', '966', '497', '105', '229', '776', '885', '762', '380', '93', '119', '187', '50', '969', '81', '870', '948', '335', '965', '111', '334', '981', '867', '603', '461', '737', '566', '272', '203', '798']
('NN', 'NNP', 'NNS') ['88', '870', '282', '493', '477', '231', '332', '314', '406', '454', '263', '443', '334', '348', '964', '381', '447', '699', '194', '117', '81', '130', '857', '490', '40', '103', '486', '757', '392', '975', '266', '318', '566', '578', '992', '515', '116', '247', '250', '513', '972', '237', '419', '562', '718', '628', '753', '798', '605', '600', '248', '699', '171', '133', '853', '155', '311', '968', '362', '445', '800', '701', '101', '588', '308', '998', '903', '150', '36', '714', '6', '0', '103', '786', '223', '230', '720', '872', '570', '433', '191', '552', '542', '921', '43', '697', '756', '467', '115', '828', '670', '453', '255', '392', '55', '947', '431', '955', '530', '492', '731', '567', '899', '524', '57', '801', '596', '923', '349', '727', '180', '460', '870', '996', '343', '41', '548', '59', '176', '758', '437', '147', '882', '525', '450', '932', '247', '588', '467', '658', '872', '190', '174', '498', '90', '346', '690', '575', '759', '51', '281', '915', '334', '372', '411', '717', '363', '2', '849', '526', '741', '110', '28', '108', '442', '867', '763', '178', '5', '272', '565', '23', '853', '882', '371', '944', '364', '453', '892', '894', '377', '741', '423', '616', '450', '626', '354', '349', '332', '346', '470', '756', '47', '132', '225', '830', '138', '417', '606', '234', '214', '694', '259', '899', '544', '684', '583', '584', '223', '715', '671', '781', '147', '937', '90', '208', '901', '623', '169', '184', '791', '695', '919', '461', '650', '482', '340', '478', '625', '0', '668', '930', '124', '722', '666', '417', '77', '995', '931', '354', '768', '983', '610', '859', '350', '66', '294', '94', '165', '227', '585', '989', '2', '121', '93', '793', '106', '232', '59', '479', '882', '276', '217', '150', '694', '857', '721', '910', '213', '301', '251', '680', '420', '928', '425', '675', '49', '332', '845', '961', '925', '839', '865', '395', '192', '284', '842', '719', '861', '448', '933', '358', '759', '356', '520', '173', '720', '55', '725', '936', '400', '214', '718', '896', '755', '346', '18', '707', '728', '709', '680', '496', '87', '861', '480', '154', '16', '351', '449', '855', '470', '82', '934', '44', '619', '179', '975', '889', '579', '974', '134', '943', '958', '459', '505', '337', '806', '175', '956', '393', '69', '819', '47', '594', '506', '416', '108', '588', '104', '472', '430', '385', '174', '688', '699', '769', '802', '120', '523', '404', '418', '964', '196', '483', '837', '348', '126', '76', '491', '31', '210', '794', '393', '532', '847', '546', '916', '517', '123', '616', '229', '993', '629', '791', '929', '611', '419', '331', '798', '741', '910', '28', '251', '14', '519', '529', '752', '958', '239', '155', '428', '603', '269', '786', '978', '838', '844', '166', '689', '367', '68', '669', '521', '423', '306', '458', '657', '140', '826', '490', '158', '58', '67', '196', '436', '512', '207', '701', '287', '672', '307', '159', '591', '523', '444', '346', '925', '524', '401', '86', '982', '671', '923', '986', '659', '898', '866', '685', '289', '192', '457', '175', '32', '3', '416', '55', '514', '684', '563', '188', '752', '419', '102', '11', '340', '862', '927', '437', '812', '372', '324', '722', '186', '858', '988', '158', '456', '974', '118', '149', '659', '744', '682', '542', '971', '268', '901', '643', '634', '28', '808', '868', '359', '543', '499', '544', '674', '370', '122', '934', '425', '937', '758', '469', '41', '726', '483', '347', '788', '271', '290', '40', '444', '864', '439', '175', '313', '430', '228', '301', '839', '9', '197', '808', '63', '117', '548', '518', '648', '238', '899', '556', '616', '662', '354', '825', '908', '200', '794', '784', '493', '990', '21', '722', '275', '387', '657', '712', '141', '917', '807', '746', '345', '236', '78', '614', '948', '406', '698', '333', '392', '34', '179', '493', '208', '222', '828', '226', '435', '717', '297', '626', '682', '875', '251', '521', '814', '398', '403', '672', '832', '643', '844', '851', '175', '893', '72', '265', '456', '896', '967', '480', '122', '763', '367', '171', '173', '809', '472', '147', '971', '333', '345', '170', '324', '379', '650', '773', '725', '120', '916', '797', '284', '520', '159', '557', '992', '1', '944', '910', '67', '979', '307', '913', '224', '149', '82', '245', '430', '387', '851', '681', '658', '767', '939', '38', '796', '593', '958', '996', '852']
('JJ', 'NN', 'NNS') ['570', '169', '432', '591', '820', '608', '682', '235', '436', '544', '414', '734', '520', '98', '322', '863', '411', '412', '814', '888', '136', '870', '310', '721', '585', '798', '770', '909', '635', '443', '669', '544', '735', '248', '272', '576', '534', '26', '165', '459', '772', '87', '852', '555', '956', '771', '825', '631', '711', '390', '75', '553', '7', '525', '867', '652', '753', '610', '327', '514', '418', '222', '512', '437', '230', '887', '12', '208', '322', '640', '436', '224', '820', '992', '685', '39', '313', '299', '26', '187', '84', '184', '723', '483', '389', '894', '818', '860', '233', '968', '192', '423', '898', '591', '568', '50', '723', '374', '254', '989', '761', '429', '695', '371', '234', '586', '687', '905', '173', '155', '495', '284', '598', '918', '815', '409', '8', '776', '574', '360', '113', '337', '52', '539', '226', '815', '578', '989', '814', '348', '365', '823', '739', '471', '553', '116', '994', '98', '135', '347', '403', '256', '636', '19', '210', '639', '470', '401', '983', '578', '534', '114', '62', '859', '978', '92', '803', '776', '234', '87', '263', '677', '174', '542', '452', '120', '251', '171', '298', '279', '394', '783', '365', '218', '48', '748', '998', '836', '647', '972', '852', '482', '687', '554', '281', '81', '25', '583', '545', '441', '71', '215', '988', '771', '129', '684', '694', '259', '416', '959', '620', '558', '278', '604', '344', '252', '741', '768', '873', '642', '215', '573', '704', '712', '735', '272', '430', '899', '515', '602', '902', '577', '864', '243', '313', '814', '777', '330', '838', '20', '327', '924', '491', '883', '637', '450', '582']
('NN', 'NNP') ['792', '695', '837', '845', '943', '560', '952', '556', '153', '970', '729', '709', '997', '783', '335', '673', '849', '690', '694', '704', '832', '379', '599', '925', '10', '690', '680', '935', '912', '628', '967', '475', '499', '766', '262', '815', '551', '752', '812', '815', '737', '196', '345', '723', '581', '838', '640', '603', '641', '924', '632', '89', '634', '547', '656', '481', '751', '227', '903', '134', '966', '779', '361', '911', '89', '205', '503', '634', '398', '50', '850', '920', '483', '981', '772', '733', '645', '596', '308', '447', '577', '740', '617', '91', '149', '597', '688', '786', '982', '976', '190', '863', '569', '745', '909', '102', '405', '322', '899', '993', '532', '758', '1', '538', '786', '907', '985', '404', '211', '487', '942', '566', '806', '288', '644', '140', '835', '474', '842', '199', '537', '895', '127', '922', '796', '963', '808', '118', '570', '449', '996', '662', '955', '583', '373', '899', '112', '709', '37', '245', '422', '740', '608', '284', '207', '286', '952', '961', '680', '413', '882', '489', '196', '770', '953', '959', '934', '447', '143', '244', '569', '880', '895', '557', '478', '398', '513', '330', '572', '235', '532', '761', '505', '344', '711', '463', '217', '965', '991', '419', '509', '628', '965', '400', '624', '98', '688', '711', '559', '455', '637', '603', '821', '507', '187', '5', '436', '387', '598', '786', '554', '705', '37', '667', '227', '791', '848', '616', '282', '735', '228', '652', '103', '632', '324', '550', '789', '780', '781', '710', '715', '723', '825', '779', '268', '537', '462']
('JJ', 'NN', 'NNP') ['467', '655', '576', '897', '888', '949', '932', '501', '604', '580', '369', '541', '795', '669', '843', '808', '503', '538', '457', '757', '689', '352', '575', '884', '907', '70', '416', '850', '927', '643', '512', '563', '497', '96', '561', '543', '961', '744', '471', '911', '990', '969', '613', '255', '566', '624', '268', '795', '973', '618', '739', '988', '623', '947', '856', '203', '743', '864', '599', '817', '745', '662', '663', '831', '66', '475', '505', '719', '722', '909', '787', '737', '856', '45', '171', '811', '817', '285', '789', '734', '360', '864', '16', '407', '848', '203', '596', '602', '713', '217', '828', '610', '628', '886', '891', '314', '679', '972', '691', '194', '965', '876', '799', '670', '227', '467', '317', '990', '545', '504', '481', '427', '457', '324', '425', '607', '781', '459', '2', '41', '719', '610', '615', '927', '562', '275', '329', '311', '248', '414', '510', '331', '343', '157', '629', '730', '362', '397', '653', '83', '309', '948', '820', '972', '831', '29', '789', '559', '277', '679', '945', '312', '504', '994', '455', '587', '550', '698', '369', '747', '975', '574', '40', '767', '431', '722', '611', '492', '784', '837', '3', '798', '714', '250', '987', '584', '723', '680', '872', '955', '972', '458', '422', '702', '198', '880', '748', '269', '113', '506', '420', '94', '576', '959', '690', '783']
('JJ', 'NN') ['895', '344', '523', '915', '911', '651', '361', '856', '983', '511', '531', '503', '305', '451', '205', '71', '43', '248', '839', '774', '738', '539', '128', '559', '523', '571', '357', '773', '885', '958', '170', '892', '716', '262', '601', '612', '188', '372', '394', '221', '637', '845', '736', '433', '770', '795', '988', '570', '634', '872', '655', '231', '33', '313', '307', '840', '812', '326', '610', '954', '448', '534', '420', '553', '522', '252', '658', '162', '890', '991', '281', '651', '571', '222', '61', '782', '518', '758', '919', '417', '213', '800', '931', '612', '678', '240', '220', '900', '329', '578', '501', '546', '163', '786', '282', '285', '494', '924', '577', '927', '184', '280', '562', '8', '881', '661', '364', '503', '939', '63', '340', '863', '799', '981', '806', '517', '221', '656', '630', '752', '839', '738', '399', '992', '76', '672', '776', '393', '630', '357', '308', '891', '418', '863', '683', '585', '537', '534', '835', '167', '449', '777', '459', '377', '930', '423', '475', '813', '840', '655', '538', '744', '249', '977', '156', '33', '820', '944', '69', '594', '580', '527', '366', '621', '581', '732', '554', '972', '921', '824', '138', '540', '826']
('JJ', 'NNP') ['113', '59', '221', '984', '893', '101', '799', '981', '687', '891', '639', '672', '805', '623', '303', '33', '860', '224', '959', '644', '622', '760', '987', '706', '333', '161', '952', '907', '446', '963', '307', '500', '765', '823', '705', '133', '821', '216', '6', '970', '465', '707', '996', '897', '439', '243', '630', '623', '223', '785', '452', '803', '520', '965', '228', '4', '74', '28', '599', '969', '966', '368', '711', '139', '562', '746', '237', '248', '243', '43', '578', '625', '726', '516', '93', '948', '412', '748', '753', '528', '922', '949', '199', '206', '344', '251', '6', '110', '337', '99', '527', '191', '582', '755', '77', '477', '407', '6', '321', '145', '811', '448', '132', '852', '995', '186', '765', '813', '146', '747', '413', '250', '858', '587', '395', '692', '758', '364', '561', '226', '6', '488', '534', '757', '168', '445', '233', '489']
('JJ', 'RB') ['956', '706', '458', '314', '424', '962', '871', '105', '293', '949', '50', '930', '662', '171', '161', '491', '629', '358', '61', '748', '471', '427', '42', '887', '238', '978', '604', '802', '264', '48', '426', '404', '307', '504', '641', '170', '582', '988', '0', '518', '632', '220', '342', '692', '347', '647', '717', '693', '363', '266', '291', '974', '852', '65', '136', '981', '261', '375', '995', '61', '953', '939', '350', '934', '944', '878', '508', '849', '633', '809', '841', '311', '652', '488', '507', '213', '246', '856', '377', '17', '950', '152', '365', '756', '938', '646', '257', '706', '316', '286', '7', '158', '970', '41']
('JJ', 'NNP', 'NNPS') ['582', '107', '297', '265', '435', '135', '123', '523', '571', '330', '245', '648', '978', '263', '662', '944', '131', '428', '708', '385', '982', '846', '901', '676', '670', '845', '734', '371', '762', '941', '285', '365', '125', '34', '13', '461', '874', '900', '932', '117', '81', '462', '842', '797', '26', '32', '307', '310', '568', '320', '590', '423', '55', '105', '57', '766', '885', '966', '645', '424', '361']
('NNP', 'NNPS') ['565', '736', '776', '103', '516', '493', '765', '493', '816', '259', '800', '668', '694', '394', '901', '791', '73', '767', '765', '329', '429', '379', '641', '292', '415', '850', '578', '629', '996', '921', '987', '28', '981', '502', '865', '464', '235', '388', '294', '743', '161', '749', '466', '381']
xlnet-base-cased
('NN', 'NNS') ['143', '288', '748', '45', '295', '172', '208', '159', '421', '473', '367', '101', '806', '94', '259', '892', '917', '478', '192', '993', '840', '445', '920', '116', '127', '453', '132', '102', '182', '973', '489', '914', '534', '0', '210', '796', '806', '629', '766', '354', '381', '682', '986', '734', '40', '80', '95', '830', '107', '378', '430', '408', '392', '779', '306', '913', '409', '349', '88', '713', '449', '184', '287', '490', '153', '523', '952', '255', '715', '850', '436', '4', '874', '866', '936', '182', '691', '212', '128', '30', '678', '653', '663', '936', '718', '139', '761', '702', '307', '554', '410', '603', '233', '418', '160', '170', '895', '477', '940', '732', '715', '924', '247', '844', '260', '181', '499', '257', '730', '497', '364', '198', '549', '917', '576', '765', '322', '997', '753', '231', '56', '334', '704', '895', '62', '354', '443', '952', '888', '166', '108', '633', '836', '692', '588', '196', '467', '861', '366', '339', '985', '871', '429', '326', '71', '790', '328', '977', '86', '556', '415', '102', '486', '264', '47', '168', '690', '835', '352', '654', '661', '335', '787', '497', '533', '98', '331', '384', '192', '28', '461', '137', '110', '446', '730', '836', '837', '959', '930', '910', '312', '241', '219', '748', '559', '611', '516', '742', '674', '757', '101', '81', '763', '602', '694', '632', '692', '313', '301', '579', '733', '529', '924', '927', '627', '908', '261', '318', '340', '672', '155', '844', '569', '294', '289', '505', '271', '867', '203', '926', '211', '580', '374', '382', '1', '446', '728', '616', '349', '643', '648', '737', '760', '120', '72', '839', '58', '331', '368', '313', '627', '334', '104', '2', '266', '711', '119', '51', '992', '958', '733', '180', '439', '893', '353', '850', '282', '963', '837', '712', '234', '673', '372', '401', '788', '114', '15', '624', '622', '276', '446', '383', '799', '396', '882', '685', '239', '103', '166', '13', '573', '236', '547', '244', '817', '808', '568', '116', '384', '365', '65', '835', '986', '800', '565', '203', '846', '586', '372', '897', '912', '966', '466', '528', '788', '946', '836', '465', '386', '675', '290', '358', '564', '535', '492', '479', '456', '178', '300', '359', '565', '137', '679', '54', '441', '189', '942', '50', '255', '389', '770', '184', '59', '291', '64', '277', '330', '997', '309', '943', '350', '871', '272', '15', '499', '454', '346', '311', '331', '688', '733', '978', '896', '490', '461', '918', '404', '398', '832', '419', '971', '70', '282', '539', '451', '994', '159', '820', '570', '523', '645', '576', '298', '745', '757', '280', '639', '180', '599', '313', '656', '613', '767', '286', '593', '210', '813', '263', '465', '620', '200', '642', '81', '857', '720', '918', '870', '306', '976', '603', '63', '305', '461', '303', '96', '591', '673', '653', '567', '62', '962', '559', '541', '289', '485', '843', '99', '585', '621', '416', '121', '785', '394', '391', '242', '644', '469', '128', '35', '343', '570', '960', '294', '660', '966', '373', '742', '694', '47', '873', '941', '42', '152', '975', '486', '210', '680', '672', '845']
('NN', 'NNP', 'NNS') ['169', '528', '137', '190', '103', '345', '881', '438', '800', '877', '61', '17', '594', '134', '10', '639', '34', '334', '644', '201', '498', '347', '428', '497', '375', '482', '26', '489', '874', '408', '450', '110', '483', '317', '427', '994', '713', '300', '843', '950', '522', '78', '819', '44', '158', '406', '466', '216', '147', '402', '679', '65', '895', '566', '377', '749', '51', '976', '375', '89', '188', '79', '350', '103', '793', '667', '316', '68', '838', '454', '405', '112', '878', '628', '37', '929', '861', '388', '488', '711', '916', '213', '532', '966', '572', '832', '506', '654', '781', '951', '861', '234', '469', '476', '532', '403', '675', '41', '168', '463', '482', '237', '734', '265', '659', '373', '183', '219', '660', '707', '818', '160', '546', '335', '19', '24', '202', '440', '250', '412', '45', '902', '963', '304', '348', '648', '883', '8', '472', '943', '164', '443', '386', '519', '749', '354', '48', '36', '842', '114', '172', '949', '646', '103', '186', '256', '738', '481', '404', '754', '520', '833', '883', '300', '105', '245', '839', '874', '39', '752', '439', '375', '134', '810', '483', '890', '26', '209', '147', '973', '722', '77', '289', '436', '80', '519', '297', '218', '939', '639', '197', '719', '431', '882', '710', '25', '929', '930', '383', '238', '897', '452', '98', '409', '773', '909', '194', '403', '154', '394', '101', '277', '93', '162', '98', '337', '723', '666', '474', '636', '321', '546', '263', '298', '404', '52', '67', '648', '487', '409', '771', '989', '664', '604', '417', '6', '772', '361', '249', '813', '991', '270', '590', '718', '245', '923', '823', '325', '786', '503', '586', '140', '485', '536', '611', '466', '609', '451', '673', '73', '359', '476', '866', '771', '346', '496', '285', '563', '49', '885', '187', '33', '768', '715', '890', '818', '44', '691', '866', '227', '416', '330', '111', '973', '184', '731', '630', '945', '456', '443', '774', '596', '903', '105', '989', '347', '243', '917', '609', '745', '667', '53', '144', '15', '581', '687', '606', '206', '928', '263', '472', '862', '698', '933', '376', '255', '236', '80', '667', '442', '13', '28', '156', '101', '230', '688', '410', '739', '683', '930', '717', '238', '347', '105', '605', '934', '553', '859', '273', '720', '787', '59', '112', '669', '200', '434', '823', '988', '351', '541', '526', '800', '594', '129', '938', '248', '177', '291', '623', '306', '349', '444', '494', '907', '723', '230', '61', '253', '683', '649', '480', '876', '940', '201', '702', '338', '686', '214', '631', '630', '437', '510', '857', '115', '462', '455', '334', '640', '601', '250', '610', '31', '799', '241', '252', '760', '361', '227', '460', '698', '556', '283', '954', '321', '157', '480', '43', '46', '193', '585', '297', '59', '989', '472', '283', '554', '424', '510', '332', '670', '31', '860', '977', '596', '81', '959', '980', '331', '577', '214', '53', '940', '452', '248', '527', '848', '964', '795', '644', '942', '371']
('NN', 'NNP') ['380', '152', '686', '479', '111', '765', '818', '683', '845', '447', '532', '549', '67', '756', '222', '934', '296', '911', '312', '526', '572', '39', '899', '628', '556', '708', '986', '731', '364', '719', '779', '787', '707', '615', '650', '797', '209', '935', '651', '824', '913', '696', '634', '368', '851', '335', '393', '374', '564', '588', '101', '847', '989', '726', '903', '99', '218', '533', '865', '897', '621', '951', '502', '815', '722', '962', '887', '917', '961', '733', '93', '585', '595', '454', '798', '147', '391', '558', '486', '477', '518', '7', '767', '209', '690', '656', '581', '119', '584', '148', '701', '577', '920', '1', '727', '758', '935', '792', '188', '771', '791', '856', '787', '863', '918', '923', '610', '957', '815', '509', '736', '73', '948', '403', '54', '422', '463', '597', '14', '402', '720', '871', '287', '213', '411', '893', '870', '775', '558', '344', '591', '946', '515', '800', '549', '672', '997', '547', '855', '384', '677', '447', '41', '938', '170', '135', '697', '981', '851', '581', '160', '45', '185', '826', '501', '23', '918', '599', '602', '625', '916', '932', '261', '657', '301', '955', '821', '969', '526', '899', '545', '787', '652', '295', '670', '123', '805', '261', '104', '182', '747', '90', '410', '374', '651', '789', '373', '431', '449', '290', '502', '197', '447', '553', '704', '512', '29', '613', '833', '754', '536', '776', '255', '99', '193', '645', '307', '608', '671', '500', '565', '734', '612', '209', '312', '498', '704', '847', '748', '395', '943', '915', '449', '792', '459', '254', '76', '297', '456', '854', '969', '525', '904', '892', '295', '561', '235', '768', '822', '206', '77', '665', '226', '948', '294', '438', '431', '902', '965', '592', '533', '416', '786', '840', '985', '727', '382', '357', '718', '939', '708', '997', '923', '662', '831', '731', '91', '207', '816', '633', '442', '270', '902', '62', '141', '706', '84', '48', '394', '226', '928', '127', '616', '122', '757', '271', '488', '165', '739', '130', '702', '588', '946', '949', '68', '532', '153', '23', '496', '62', '334', '37', '868', '380', '470', '101', '657', '880', '864', '378', '647', '115', '355', '541', '724', '759', '444', '370', '807', '850', '514', '474', '245', '978', '792', '357', '996', '759', '297', '42', '401', '442', '558', '55', '714', '800', '41', '444', '562', '725', '410', '734', '677', '288', '610', '811', '847', '408', '679', '843', '464', '485', '963', '124', '529', '646', '429', '594', '960', '270', '175', '352', '322', '382', '206', '674', '347', '105', '131', '992', '263', '479', '90', '382']
('JJ', 'NN', 'NNP') ['151', '838', '14', '785', '326', '42', '592', '233', '671', '992', '73', '632', '140', '638', '757', '582', '394', '835', '599', '547', '669', '825', '960', '521', '280', '589', '910', '232', '829', '126', '753', '736', '808', '152', '5', '720', '804', '227', '575', '279', '115', '844', '669', '891', '442', '553', '671', '709', '952', '695', '651', '432', '299', '6', '77', '579', '517', '149', '2', '674', '499', '595', '176', '133', '710', '603', '433', '521', '925', '955', '553', '569', '459', '79', '859', '730', '413', '884', '435', '675', '130', '429', '340', '688', '438', '932', '72', '502', '593', '116', '143', '546', '843', '837', '679', '728', '461', '555', '643', '642', '965', '271', '253', '125', '225', '47', '650', '482', '824', '721', '344', '330', '898', '515', '880', '762', '116', '544', '433', '863', '738', '473', '789', '688', '51', '565', '92', '522', '598', '352', '401', '256', '763', '316', '873', '893', '637', '580', '484', '709', '845', '329', '287', '758', '898', '888', '523', '125', '494', '445', '165', '591', '532', '132', '823', '460', '796', '103', '874', '349', '514', '204', '262', '233', '276', '768', '929', '647', '256', '182', '830', '174', '37', '496', '576', '342', '999', '735', '911', '690', '601', '462', '793', '931', '423', '915', '288', '411', '286', '852', '541', '12', '487', '858', '810', '168', '755', '384', '95', '598', '927', '884', '923', '74', '525', '117', '634', '551', '56', '174', '319', '877', '657', '717', '794', '188', '58', '813', '470', '24', '974', '290', '888', '222', '435', '103', '257', '572', '165', '297', '914', '292', '543', '230', '255', '463', '990', '242', '820']
('JJ', 'NN', 'NNS') ['753', '734', '826', '786', '907', '386', '793', '145', '595', '709', '656', '10', '292', '828', '905', '77', '407', '474', '813', '849', '612', '162', '462', '988', '496', '580', '626', '751', '314', '297', '851', '697', '731', '594', '542', '661', '643', '897', '645', '714', '660', '777', '845', '634', '721', '470', '599', '850', '355', '335', '976', '725', '950', '810', '634', '626', '72', '146', '921', '518', '715', '575', '831', '27', '161', '89', '970', '487', '644', '31', '504', '828', '262', '191', '736', '689', '598', '478', '341', '141', '202', '963', '575', '428', '862', '116', '378', '942', '65', '191', '522', '894', '804', '457', '22', '300', '718', '922', '335', '702', '15', '33', '817', '23', '428', '136', '143', '135', '215', '848', '518', '896', '241', '442', '748', '886', '107', '646', '995', '667', '719', '878', '787', '742', '437', '184', '478', '874', '741', '699', '836', '842', '292', '185', '374', '962', '711', '734', '574', '109', '302', '953', '825', '294', '245', '560', '249', '527', '78', '393', '458', '600', '728', '440', '344', '937', '40', '102', '640', '428', '145', '267', '112', '312', '318', '38', '147', '851', '303', '900', '962', '858', '707', '351', '590', '799', '832', '277', '29', '5', '776', '743', '944', '921', '838', '234', '383', '715', '691', '207', '74', '215', '790', '203', '640', '11', '881', '840', '82', '557', '738', '433', '191', '972', '255', '350', '16', '757', '354', '463', '635', '356', '915', '592', '237', '97', '724', '587', '214', '162', '453', '847', '873', '718', '352', '648', '689', '608', '555', '814', '544']
('JJ', 'NN') ['381', '513', '740', '684', '956', '735', '535', '20', '453', '930', '902', '879', '890', '343', '639', '971', '324', '947', '197', '441', '874', '871', '576', '37', '754', '904', '377', '803', '535', '389', '115', '661', '318', '280', '121', '47', '562', '353', '517', '576', '347', '725', '802', '817', '555', '946', '770', '398', '291', '169', '471', '886', '422', '751', '828', '980', '885', '570', '315', '900', '589', '364', '275', '401', '653', '52', '955', '590', '380', '785', '672', '218', '303', '657', '93', '884', '43', '34', '393', '466', '487', '533', '242', '542', '778', '326', '878', '885', '907', '976', '820', '224', '690', '549', '745', '477', '3', '451', '713', '707', '577', '197', '405', '128', '270', '332', '501', '823', '580', '292', '475', '375', '672', '40', '177', '57', '690', '135', '759', '544', '364', '353', '811', '495', '862', '994', '989', '180', '954', '999', '608', '573', '678', '648', '786', '703', '379', '764', '899', '492', '376', '482', '515', '400', '55', '901', '272', '663', '567', '248', '237', '187', '885', '751', '489', '407', '737', '812', '449', '867', '349', '278', '279', '528', '909', '579', '362', '914', '465', '588', '412', '726', '173', '398', '783', '57', '793', '645', '36', '263', '731', '212', '837', '547', '916', '857', '972', '755', '563', '511', '885', '483', '106', '818', '760', '654', '599', '567', '989', '329', '531', '477', '874', '494']
('JJ', 'NNP') ['29', '439', '682', '642', '135', '150', '162', '529', '942', '86', '560', '654', '555', '583', '591', '749', '577', '947', '505', '566', '790', '552', '305', '159', '75', '677', '165', '692', '880', '329', '816', '872', '901', '781', '991', '913', '782', '889', '743', '661', '715', '619', '351', '71', '461', '290', '63', '729', '515', '330', '961', '712', '601', '473', '855', '808', '683', '748', '189', '365', '356', '456', '904', '758', '349', '414', '253', '823', '994', '785', '831', '333', '399', '463', '567', '450', '638', '448', '954', '962', '188', '310', '538', '793', '553', '524', '639', '314', '209', '526', '316', '568', '476', '114', '426', '647', '827', '932', '39', '133', '973', '623', '414', '932', '957', '491', '775', '962', '765', '157', '14', '10', '321', '729', '81', '952', '892', '41', '3', '63', '478', '152', '742', '629', '391', '232', '358', '286', '363', '252', '200', '687', '621', '372', '470', '898', '870', '393', '793']
('NNP', 'NNPS') ['455', '953', '684', '557', '289', '798', '387', '848', '911', '824', '883', '12', '896', '86', '700', '337', '621', '558', '508', '920', '830', '903', '47', '422', '258', '477', '218', '613', '557', '787', '780', '12', '431', '715', '80', '694', '919', '869', '716', '483', '64', '884', '608', '638', '346', '822', '684', '545', '476', '140', '825', '431', '826', '314', '636', '931', '709', '447', '901', '330', '466', '312', '919', '515', '339']
('JJ', 'RB') ['246', '837', '605', '168', '827', '220', '884', '818', '339', '716', '262', '13', '887', '274', '764', '473', '33', '866', '397', '955', '28', '156', '690', '391', '223', '806', '699', '288', '432', '87', '956', '901', '57', '107', '223', '867', '130', '841', '974', '956', '939', '931', '586', '373', '824', '608', '638', '491', '904', '171']
('NNP', 'NNPS', 'NNS') ['685', '624', '333', '464', '598', '481', '138', '716', '587', '5', '708', '941', '753', '473', '94', '443', '527', '238', '68', '930', '154', '322', '86', '644', '64', '643', '767', '277', '486', '533', '38', '408', '532', '646', '959']
albert-base-v1
('NN', 'NNP', 'NNS') ['234', '850', '665', '427', '222', '373', '751', '149', '266', '183', '990', '223', '412', '319', '109', '327', '565', '635', '984', '410', '547', '316', '971', '18', '826', '277', '31', '900', '404', '175', '832', '32', '495', '74', '45', '859', '534', '178', '789', '964', '773', '690', '142', '381', '100', '490', '279', '478', '719', '624', '808', '583', '43', '656', '892', '407', '41', '961', '633', '97', '715', '204', '882', '447', '735', '836', '775', '553', '369', '779', '669', '950', '68', '147', '527', '284', '498', '316', '748', '648', '728', '83', '42', '60', '524', '542', '441', '251', '14', '377', '641', '942', '893', '366', '661', '733', '220', '72', '510', '802', '838', '980', '877', '92', '256', '548', '206', '433', '826', '625', '295', '113', '810', '55', '299', '692', '173', '229', '448', '654', '405', '800', '966', '916', '801', '939', '938', '76', '865', '760', '730', '336', '899', '390', '474', '328', '260', '342', '787', '626', '285', '335', '932', '106', '652', '559', '590', '792', '458', '13', '290', '39', '167', '778', '788', '226', '554', '415', '951', '549', '574', '882', '682', '696', '464', '31', '276', '61', '762', '773', '747', '649', '838', '126', '337', '177', '503', '476', '274', '2', '989', '938', '246', '853', '203', '752', '35', '954', '408', '929', '642', '330', '680', '354', '357', '456', '978', '741', '718', '840', '816', '495', '392', '215', '867', '313', '606', '196', '764', '249', '65', '248', '864', '477', '189', '436', '292', '996', '46', '159', '36', '403', '667', '691', '821', '593', '102', '532', '545', '139', '165', '291', '596', '300', '22', '609', '921', '746', '980', '167', '6', '790', '332', '5', '602', '899', '18', '14', '940', '324', '697', '761', '35', '66', '748', '387', '972', '942', '854', '717', '400', '886', '351', '757', '247', '375', '309', '950', '805', '386', '848', '881', '349', '318', '559', '525', '999', '423', '960', '466', '307', '935', '499', '598', '584', '519', '145', '218', '658', '983', '214', '938', '178', '399', '481', '489', '265', '696', '146', '846', '985', '335', '610', '961', '507', '391', '292', '111', '613', '633', '830', '343', '78', '56', '902', '122', '199', '786', '958', '229', '591', '231', '25', '540', '680', '161', '821', '162', '968', '790', '185', '856', '684', '651', '52', '395', '527', '194', '757', '979', '588', '183', '326', '427', '800', '706', '624', '962', '959', '402', '241', '865', '822', '966', '728', '513', '30', '301', '522', '948', '374', '111', '583', '34', '508', '117', '79', '195', '806', '157', '569', '236', '656', '357', '959', '379', '430', '108', '172', '970', '563', '620', '684', '703', '121', '202', '218', '138', '879', '938', '319', '335', '674', '677', '191', '104', '801', '291', '302', '661', '232', '586', '467', '602', '730', '759', '988', '747', '538', '44', '179', '662', '322', '287', '502', '362', '55', '648', '836', '107', '722', '888', '341', '886', '881', '433', '789', '929', '742', '87', '930', '616', '622', '194', '102', '262', '626', '942', '408', '181', '71', '490', '690', '297', '900', '359', '970', '368', '96', '388', '22', '432', '860', '270', '419', '125', '204', '292', '128', '464', '371', '223', '448', '219', '62', '734', '919', '155', '752', '485', '435', '933', '268', '670', '582', '825', '761', '246', '894', '405', '99', '245', '152', '663', '489', '566', '424', '303', '535', '196', '344', '857', '507', '844', '564', '987', '5', '622', '189', '423', '469', '796', '28', '186', '132', '12', '136', '992', '45', '344', '385', '480', '330', '531', '642', '396', '272', '335', '93', '201', '824', '202', '122', '940', '800', '698', '581', '781', '197', '496', '955', '116', '774', '565', '979', '320', '357', '431', '723', '179', '101', '807', '776', '473', '481', '857', '14', '374', '263', '930', '632', '207', '222', '710', '717', '467', '284', '753', '997', '900', '675', '562', '692', '614', '431', '338', '873', '931', '669', '823', '446', '209', '73', '78', '490', '105', '303', '838', '157', '814', '465', '897', '954', '782', '322', '246', '34', '285', '361', '398', '691', '394', '684', '719', '436', '471', '286', '4', '35', '135', '321', '129', '417', '197', '212', '488', '230', '104', '113', '544', '559', '733', '852', '308', '518', '314', '383', '268', '406', '530', '257', '298', '572', '829', '38', '907', '787', '619', '804', '56', '716', '522', '54', '480', '126', '229', '779', '296', '526', '650', '322', '390', '502', '173', '654', '39', '746', '175', '919', '103', '312', '430', '146', '674', '539', '652', '611', '471', '504', '286', '628', '300', '576', '226', '905', '991', '528', '144', '299', '657', '326', '412', '512', '660', '428', '865', '450', '164', '659', '605', '66', '788', '185', '948', '410', '467', '748', '131', '70', '647', '65', '756', '588', '424', '775', '932', '405', '456', '377', '201', '902', '517', '136', '170', '565', '684', '983', '462', '131', '319', '39', '417', '659', '868', '951', '336', '790', '101', '716', '304', '905', '452', '959', '12', '275', '728', '723', '13', '524', '162', '96', '824', '696', '328', '35', '503', '533', '394', '425', '464', '140', '11', '83', '391', '233', '190', '18', '139', '431', '435', '0', '264', '701', '652', '915', '373', '578', '957', '183', '629', '845', '156', '251', '465', '765', '593', '216', '984', '714', '517', '246', '532', '477', '956', '755', '760', '473', '59', '822', '702', '813', '67', '157', '206', '642', '870', '998', '310', '888', '777', '215', '166', '140', '914', '965', '447', '172', '89', '295', '634', '113', '308', '178', '343', '452', '11', '591', '443', '324', '568', '48', '152', '242', '109', '848', '79', '912', '499', '146', '315', '285', '822', '333', '124', '752', '465', '441', '186', '87', '190', '875', '712', '936', '115', '734', '65', '350', '454', '275', '550', '882', '464', '709', '861', '2', '800', '312', '828', '959', '62', '123', '92', '58', '153', '914', '485', '508', '370', '195', '300', '870', '753', '332', '63', '278', '680', '201', '343', '744', '235', '45', '874', '922', '391', '192', '385', '676', '656', '477', '609', '265', '64', '642', '658', '987', '467', '5', '17', '84', '556', '969', '99', '421', '402', '178', '803', '678', '836', '95', '891', '909', '885', '673', '754', '670', '427', '613', '967', '463', '320', '728', '48', '405', '643', '114', '222', '502', '89', '815', '115', '994', '581', '576', '884', '950']
('JJ', 'NN', 'NNP') ['92', '262', '293', '874', '454', '499', '267', '978', '473', '991', '863', '518', '37', '16', '330', '722', '8', '910', '172', '929', '430', '888', '693', '218', '161', '652', '557', '713', '607', '153', '696', '190', '797', '816', '374', '957', '380', '719', '853', '77', '528', '851', '478', '378', '399', '239', '759', '65', '804', '676', '769', '929', '533', '928', '435', '195', '287', '646', '589', '875', '86', '410', '234', '891', '462', '884', '898', '414', '417', '734', '118', '980', '383', '723', '115', '511', '547', '360', '46', '636', '931', '437', '567', '783', '425', '820', '453', '750', '631', '905', '963', '670', '953', '182', '610', '280', '409', '242', '573', '927', '474', '314', '381', '29', '447', '583', '535', '40', '792', '760', '12', '578', '563', '149', '310', '221', '608', '30', '636', '621', '739', '689', '683', '837', '454', '997', '297', '180', '186', '843', '834', '317', '575', '996', '861', '37', '393', '147', '877', '992', '976', '44', '348', '405', '867', '269', '305', '336', '306', '870', '605', '566', '668', '27', '1', '694', '714', '558', '829', '552', '408', '446', '99', '963', '254', '428', '895', '530', '613', '845', '29', '244', '360', '914', '336', '193', '574', '395', '276', '221', '266', '543', '156', '321', '822', '891', '485', '946', '775', '228', '905', '657', '462', '838', '711', '377', '279', '130', '444', '118', '597', '247', '443', '687', '904', '308', '420', '332', '624', '126', '180', '24', '957', '240', '284', '895', '606', '0', '817', '699', '807', '514', '695', '366', '52', '180', '700', '340', '598', '208', '939', '653', '49', '434', '571', '378', '606', '484', '541', '119', '764', '917', '117', '677', '668', '221', '569', '613', '537', '779', '75', '37', '799', '800', '107', '784', '636', '422', '260', '269', '239', '300', '789', '558', '856', '415', '192', '341', '152', '101', '468', '765', '474', '830', '156', '130', '542', '279', '543', '8', '515', '228', '507', '723', '972', '980', '995', '9', '828', '741', '11', '599', '214', '423', '241', '101', '681', '920', '849', '440', '33', '181', '10', '426', '560', '747', '921', '509', '295', '352', '633', '976', '30', '542', '694', '899', '729', '847', '641', '971', '245', '141', '707', '456', '19', '274', '262', '963', '962', '412', '786', '277', '44', '161', '392', '796', '600', '492', '639', '189', '575', '70', '754', '95', '284', '155', '159', '697', '647', '785', '514', '153', '990', '888', '621', '369', '77', '395', '469', '751', '114', '72', '953', '939', '683', '129', '410', '657', '303', '481', '725', '806', '940', '110', '78', '666', '272', '378', '417', '677', '291', '117', '869', '705', '708', '503', '125', '328', '484', '645', '518', '475', '132', '928', '591', '111', '380', '614', '872', '347', '796', '588', '138', '146', '456', '612', '972', '185', '103', '388', '442', '200', '899', '597', '788', '745', '618', '145', '82', '691', '469', '715', '40', '164', '660', '567']
('NN', 'NNP') ['764', '296', '903', '184', '930', '972', '66', '736', '631', '469', '505', '408', '664', '543', '560', '821', '804', '797', '581', '895', '577', '394', '702', '793', '327', '234', '232', '89', '484', '297', '651', '455', '116', '41', '12', '876', '390', '867', '543', '370', '491', '947', '834', '217', '734', '689', '565', '590', '975', '864', '587', '915', '995', '536', '624', '846', '224', '108', '711', '191', '441', '868', '403', '232', '678', '921', '166', '953', '286', '4', '943', '940', '799', '606', '423', '637', '500', '933', '926', '677', '655', '676', '561', '843', '444', '323', '432', '700', '145', '412', '528', '140', '723', '947', '457', '411', '157', '824', '943', '489', '753', '128', '642', '660', '550', '928', '878', '613', '551', '533', '894', '579', '412', '901', '612', '549', '858', '294', '581', '159', '252', '758', '170', '785', '184', '767', '418', '783', '862', '207', '320', '620', '585', '826', '528', '485', '952', '615', '557', '531', '957', '719', '93', '577', '910', '355', '769', '842', '816', '592', '300', '542', '999', '643', '414', '608', '518', '361', '70', '515', '92', '727', '691', '680', '912', '682', '943', '610', '601', '861', '523', '884', '637', '758', '406', '796', '960', '491', '457', '170', '426', '310', '468', '257', '890', '849', '353', '290', '788', '779', '757', '425', '882', '982', '252', '776', '768', '767', '746', '986', '893', '863', '643', '903', '729', '902', '805', '889', '510', '548', '542', '223', '200', '716', '905', '643', '920', '918', '466', '553', '296', '444', '64', '975', '176', '422', '778', '849', '706', '659', '602', '777', '919', '270', '208', '1', '307', '90', '699', '727', '409', '198', '480', '685', '769', '445', '876', '846', '163', '793', '175', '324', '742', '100', '882', '779', '147', '705', '655', '413', '569', '104', '896', '680', '755', '392', '792', '132', '52', '527', '196', '856', '984', '713', '510', '640', '153', '782', '918', '818', '733', '829', '951', '904', '4', '203', '377', '374', '842', '352', '320', '753', '79', '859', '38', '952', '521', '502', '469', '856', '130', '931', '928', '291', '111', '955', '795', '719', '108', '808', '774', '812', '683', '757', '191', '860', '799', '793', '794', '231', '997', '394', '995', '833', '799', '703', '782', '396', '804', '71', '256', '835', '353', '76', '338', '949', '775', '471', '319', '213', '520', '649', '671', '120', '992', '492', '580', '818', '18', '894', '747', '829', '556', '749', '738', '587', '512', '868', '211', '155', '683', '24', '439', '69', '775', '699', '933', '769', '765', '209', '506', '983', '529', '960', '948', '661', '833', '768', '551', '124', '719', '28', '516', '834', '721', '26', '515', '927', '871', '963']
('JJ', 'NNP') ['610', '544', '320', '549', '117', '27', '576', '163', '246', '555', '497', '939', '805', '787', '795', '726', '515', '489', '925', '643', '781', '593', '747', '560', '120', '20', '21', '657', '462', '279', '354', '829', '35', '729', '745', '182', '540', '901', '553', '803', '921', '602', '918', '142', '936', '638', '639', '732', '459', '323', '83', '949', '257', '65', '381', '85', '660', '749', '765', '80', '687', '358', '885', '288', '256', '703', '121', '501', '612', '918', '895', '595', '774', '771', '601', '620', '714', '640', '481', '625', '205', '126', '366', '175', '17', '817', '224', '495', '187', '615', '338', '915', '704', '385', '882', '648', '427', '987', '863', '851', '818', '664', '797', '801', '467', '644', '864', '380', '939', '661', '150', '805', '818', '435', '68', '43', '362', '89', '13', '423', '257', '453', '461', '722', '810', '505', '736', '367', '755', '904', '647', '312', '764', '857', '813', '527', '294', '877', '151', '977', '796', '941', '331', '309', '338', '169', '320', '500', '68', '363', '626', '468', '676', '310', '952', '790', '422', '675', '581', '907', '566', '998', '599', '96', '989', '334', '817', '620', '109', '43', '531', '271', '843', '131', '44', '264', '745', '446', '136', '104', '53', '318', '627', '836', '876', '631', '595', '542', '930', '976', '212', '775', '547', '397', '682', '10', '566', '475', '806', '55', '526', '974', '139', '175', '138', '465', '494', '563', '111', '364', '899', '696', '921', '325', '671', '984', '524', '839', '343', '953', '926', '210', '277', '320', '318', '370', '188', '404', '850', '509', '180', '278', '818', '508', '574', '866', '701', '459', '756', '628', '412', '841', '15', '23', '313', '108', '602', '468', '220', '448', '719', '677', '624', '84', '336', '58', '998', '965', '707', '614', '972', '728', '901', '277', '675', '763', '892', '371', '752', '758', '380', '187', '597', '526', '350', '81', '293', '867', '168', '480', '994', '93', '708', '637', '313', '710', '602', '627', '691', '47', '828', '585', '625', '314', '663', '225', '339', '727', '379', '334', '910', '20', '134', '157', '698', '695', '411', '496', '276', '310', '622', '491', '244', '150', '402', '937', '860', '697', '906', '958', '582', '665', '675', '280', '665', '821', '923', '187', '596', '934', '229', '688', '606', '970', '19', '830', '445', '105', '504', '709', '553', '707', '939', '791', '174', '820', '638', '767', '965', '957', '483']
('NN', 'NNS') ['224', '259', '44', '623', '568', '476', '388', '904', '646', '352', '357', '452', '857', '439', '817', '657', '148', '13', '426', '604', '572', '891', '197', '894', '508', '427', '707', '556', '550', '575', '993', '879', '504', '878', '686', '594', '345', '814', '195', '702', '966', '209', '326', '300', '558', '831', '321', '956', '719', '944', '393', '274', '95', '367', '25', '772', '72', '777', '158', '414', '529', '874', '902', '421', '630', '707', '907', '688', '885', '8', '309', '176', '156', '868', '960', '994', '316', '984', '724', '699', '942', '622', '691', '604', '787', '353', '473', '419', '945', '909', '903', '145', '714', '129', '143', '445', '774', '863', '717', '125', '726', '296', '19', '0', '311', '757', '850', '269', '744', '488', '429', '709', '284', '459', '972', '961', '474', '106', '802', '15', '283', '634', '409', '842', '439', '974', '367', '84', '275', '998', '812', '656', '780', '841', '450', '800', '143', '827', '683', '338', '707', '536', '57', '853', '864', '544', '558', '747', '149', '418', '13', '260', '607', '638', '580', '181', '740', '769', '593', '835', '351', '941', '728', '60', '685', '814', '107', '666', '315', '283', '847', '455', '439', '75', '368', '405', '357', '475', '809', '664', '877', '49', '63', '442', '798', '253', '985', '826', '491', '350', '820', '833', '30', '681', '354', '845', '941', '988', '819', '908', '783', '940', '243', '816', '655', '903', '213', '499', '937', '302', '876', '411', '349', '479', '726', '546', '183', '160', '846', '206', '875', '278', '367', '699', '265', '334', '276', '781', '731', '257', '382', '583', '453', '481', '143', '915', '777', '580', '863', '669', '45', '346', '854', '866', '488', '889', '317', '428', '388', '902', '184', '573', '674', '685', '908', '445', '551', '656', '250', '798', '677', '247', '767', '393', '137', '624', '528', '215', '715', '105', '962', '789', '787', '50', '635', '108', '902', '750', '542', '38', '230', '12', '826', '921', '973', '862', '611', '706', '391', '825', '196', '922', '576', '732', '637', '46', '13', '805', '565', '786', '131', '274', '264', '301', '293', '971', '302', '428', '41', '792', '242', '414', '737', '227', '495', '460', '774', '741', '441', '695', '563', '290', '806', '202', '685', '634', '93', '225', '900', '986', '594', '838']
('JJ', 'NN') ['746', '641', '591', '918', '702', '312', '881', '877', '767', '921', '989', '275', '71', '502', '705', '617', '213', '753', '956', '517', '672', '479', '703', '926', '518', '297', '424', '479', '19', '802', '927', '632', '630', '616', '710', '743', '981', '719', '480', '614', '116', '540', '138', '909', '537', '694', '865', '166', '857', '638', '544', '603', '961', '812', '772', '515', '503', '458', '463', '323', '911', '221', '735', '819', '689', '547', '663', '770', '584', '255', '65', '982', '994', '986', '981', '971', '567', '481', '843', '728', '560', '923', '840', '973', '366', '906', '498', '384', '941', '205', '516', '913', '210', '713', '798', '822', '704', '784', '804', '623', '906', '430', '417', '586', '848', '663', '801', '885', '735', '11', '217', '845', '780', '929', '714', '929', '888', '374', '901', '205', '525', '766', '191', '794', '419', '924', '582', '834', '222', '259', '391', '495', '711', '744', '22', '819', '79', '12', '434', '874', '327', '587', '935', '616', '167', '632', '875', '92', '953', '711', '644', '132', '88', '284', '713', '476', '632', '1', '98', '883', '497', '831', '821', '526', '868', '47', '96', '867', '575', '770', '389', '80', '842', '859']
('JJ', 'NN', 'NNS') ['350', '803', '297', '935', '761', '792', '724', '603', '914', '628', '716', '263', '868', '199', '451', '122', '811', '139', '458', '310', '635', '795', '612', '359', '169', '784', '24', '264', '72', '599', '806', '418', '756', '113', '791', '283', '376', '649', '85', '836', '413', '276', '361', '40', '634', '356', '374', '436', '780', '146', '326', '878', '572', '799', '210', '823', '924', '396', '304', '333', '896', '722', '234', '70', '883', '869', '958', '315', '208', '978', '327', '916', '934', '348', '304', '152', '676', '502', '980', '327', '501', '731', '450', '777', '584', '620', '216', '864', '807', '770', '882', '408', '398', '217', '740', '118', '205', '544', '115', '378', '592', '683', '386', '850', '693', '567', '97', '634', '943', '942', '100', '230', '439', '895', '420', '360', '200', '705', '550', '947', '258', '407', '74', '365', '304', '104', '590', '439', '130', '458', '463', '326', '229', '663', '238', '785', '75', '237', '479', '299', '453', '488']
('JJ', 'VBN') ['302', '611', '513', '534', '977', '903', '668', '872', '279', '966', '788', '785', '755', '727', '631', '572', '181', '525', '947', '879', '504', '755', '89', '812', '609', '815', '967', '623', '691', '482', '418', '681', '457', '684', '870', '300', '222', '658', '651', '987', '788', '772', '589', '171', '189', '664', '930', '656', '571', '724', '992', '440', '375', '518', '664', '801', '617', '851', '84', '661', '168', '791', '274', '535', '6', '271', '814', '700', '559', '549']
('JJ', 'VBD', 'VBN') ['10', '747', '711', '551', '629', '941', '813', '355', '997', '888', '445', '819', '788', '344', '777', '79', '841', '873', '817', '45', '221', '577', '965', '430', '807', '502', '934', '443', '106', '867', '963', '581', '514', '803', '500', '53', '623', '885', '629', '71', '587', '565', '31', '441', '142', '206', '317', '667', '491', '266', '401', '214', '352', '625', '579', '610', '259', '746', '292', '727', '493']
('JJ', 'VBG') ['647', '856', '516', '859', '849', '528', '347', '714', '157', '860', '288', '744', '634', '877', '601', '713', '237', '809', '652', '314', '243', '975', '739', '146', '60', '575', '346', '142', '274', '946', '124', '511', '96', '614', '14', '585', '597', '877', '369', '46', '849', '773', '867', '388', '988', '696', '496', '57', '982', '975']
bert-base-multilingual-cased
('NN', 'NNS') ['453', '998', '820', '258', '475', '95', '644', '179', '598', '942', '836', '482', '345', '586', '421', '252', '666', '120', '410', '221', '944', '213', '360', '53', '454', '510', '672', '690', '378', '699', '817', '349', '966', '273', '740', '496', '1', '21', '940', '165', '762', '966', '639', '552', '477', '292', '493', '972', '661', '717', '837', '335', '463', '822', '436', '752', '995', '328', '705', '896', '261', '515', '958', '803', '275', '162', '888', '834', '156', '966', '288', '315', '2', '461', '434', '473', '992', '526', '798', '399', '385', '463', '877', '340', '176', '100', '804', '837', '956', '302', '995', '737', '11', '385', '65', '503', '68', '431', '704', '357', '846', '352', '320', '847', '622', '486', '436', '826', '199', '141', '30', '889', '406', '120', '451', '1', '252', '26', '490', '865', '353', '447', '73', '884', '285', '452', '32', '927', '198', '475', '690', '245', '582', '163', '124', '371', '439', '595', '527', '627', '58', '450', '85', '143', '613', '885', '200', '945', '528', '282', '363', '487', '914', '12', '348', '654', '516', '472', '976', '781', '803', '376', '923', '777', '556', '432', '202', '523', '454', '761', '286', '554', '764', '706', '295', '86', '783', '812', '393', '934', '767', '119', '20', '115', '856', '238', '318', '33', '218', '906', '780', '435', '179', '434', '544', '211', '120', '480', '969', '960', '493', '910', '636', '27', '733', '137', '74', '142', '3', '538', '2', '651', '287', '383', '84', '847', '418', '564', '219', '386', '288', '452', '735', '499', '895', '823', '950', '609', '70', '804', '816', '221', '464', '214', '487', '375', '622', '825', '498', '585', '432', '527', '114', '879', '992', '596', '417', '772', '555', '954', '38', '368', '795', '293', '691', '990', '257', '876', '444', '807', '426', '544', '244', '337', '554', '553', '420', '2', '339', '297', '368', '795', '794', '142', '93', '513', '361', '938', '451', '592', '259', '601', '675', '484', '193', '489', '294', '36', '738', '453', '660', '251', '151', '708', '124', '874', '83', '340', '900', '417', '469', '996', '11', '306', '812', '744', '755', '785', '745', '46', '373', '524', '256', '423', '904', '231', '899', '158', '459', '628', '403', '401', '342', '415', '220', '176', '298', '165', '638', '796', '622', '126', '457', '238', '137', '596', '634', '835', '285', '642', '483', '286', '775', '538', '620', '542', '650', '190', '816', '560', '841', '742', '696', '648', '316', '603', '638', '789', '286', '93', '725', '317', '25', '217', '514', '733', '765', '141', '616', '250', '155', '205', '69', '445', '214', '336', '48', '341', '355', '356', '234', '299', '280', '550', '287', '270', '201', '128', '628', '803', '452', '6', '470', '990', '406', '979', '966', '517', '200', '665', '994', '118', '269', '493', '23', '750', '497', '960', '930', '456', '873', '659', '708', '776', '688', '673', '165', '736', '457', '21', '604', '360', '117', '423', '37', '753', '437', '13', '678', '579', '192', '961', '831', '171', '580', '289', '429', '791', '774', '304', '852', '902', '407', '640', '153', '998', '11', '202', '766', '548', '697', '972', '836', '789', '780', '613', '800', '808', '967', '728', '936', '585', '935', '246', '363', '467', '434', '103', '867', '912', '856', '49', '68', '375', '793', '352', '584', '426', '605', '650', '424', '200', '391', '696', '173', '94', '334', '1', '117', '751', '954', '277', '513', '37', '42', '126', '625', '822', '419', '118', '335', '311', '66', '481', '925', '798', '249', '236', '535', '799', '914', '141', '690', '735', '235', '666', '264', '302', '307', '820', '327', '76', '712', '968', '475', '305', '372', '854', '369', '234', '416', '511', '827', '731', '821', '11', '964', '648', '787', '952', '665', '455', '293', '686', '994', '415', '862', '566', '917', '860', '468', '704', '700', '770', '919', '662', '886', '196', '400', '314', '531', '930', '650', '259', '282', '280', '687', '367', '490', '11', '124', '351', '339', '360', '14', '148', '102', '178', '36', '933', '697', '221', '397', '22', '668', '819', '904', '519', '626', '583', '85', '592', '130', '862', '298', '815', '691', '825', '716', '636', '542', '609', '866', '942', '561', '920', '771', '827', '162', '86', '479', '89', '760', '757', '261', '781', '665', '309', '263', '844', '276', '987', '72', '597', '534', '803', '867', '700', '846', '880', '917', '889', '953', '752', '476', '352', '314', '378', '172', '185', '144', '607', '643', '484', '91', '272', '409', '708', '968', '591', '452', '724', '745', '978', '300', '491', '653', '647', '646', '822', '602', '620', '689', '231', '872', '896', '423', '436', '181', '522', '544', '949', '994', '610', '753', '881', '678', '819']
('NN', 'NNP') ['746', '537', '447', '361', '264', '0', '850', '270', '665', '989', '445', '643', '348', '994', '608', '551', '579', '51', '513', '585', '677', '584', '870', '712', '789', '901', '546', '574', '613', '793', '147', '753', '184', '575', '685', '343', '225', '61', '609', '990', '951', '767', '956', '428', '541', '521', '578', '148', '966', '900', '562', '658', '642', '586', '15', '553', '2', '121', '284', '353', '428', '625', '26', '769', '588', '573', '945', '655', '862', '911', '369', '710', '952', '696', '918', '384', '820', '652', '191', '900', '193', '645', '694', '522', '595', '92', '583', '449', '882', '414', '724', '49', '342', '628', '712', '549', '993', '430', '440', '881', '236', '530', '898', '324', '956', '489', '986', '649', '103', '364', '402', '602', '366', '806', '38', '861', '272', '617', '211', '368', '61', '333', '455', '713', '418', '439', '984', '603', '527', '411', '592', '51', '422', '523', '221', '606', '942', '318', '963', '160', '667', '697', '269', '878', '243', '753', '428', '899', '46', '805', '316', '790', '554', '575', '492', '765', '215', '580', '159', '490', '683', '39', '110', '283', '260', '249', '0', '316', '148', '843', '574', '358', '681', '971', '670', '858', '551', '292', '708', '609', '577', '832', '323', '713', '168', '326', '637', '619', '123', '677', '601', '709', '336', '642', '657', '639', '92', '887', '388', '686', '23', '391', '736', '899', '726', '653', '286', '581', '665', '355', '337', '674', '777', '130', '761', '11', '673', '70', '303', '289', '228', '200', '708', '310', '952', '449', '158', '642', '510', '403', '373', '665', '111', '751', '138', '122', '386', '739', '498', '262', '240', '897', '873', '503', '198', '286', '31', '469', '920', '495', '421', '658', '230', '801', '565', '670', '358', '780', '382', '750', '541', '222', '767', '786', '744', '632', '648', '774', '365', '911', '964', '899', '31', '244', '246', '677', '191', '142', '119', '46', '321', '418', '289', '333', '216', '782', '109', '435', '963', '366', '4', '404', '362', '146', '151', '883', '108', '801', '445', '813', '666', '115', '895', '319', '275', '318', '759', '694', '796', '539', '405', '746', '402', '867', '273', '715', '516', '797', '745', '969', '283', '743', '941', '765', '448', '390', '243', '926', '621', '650', '474', '705', '438', '890', '989', '958', '466', '742', '811', '68', '499', '102', '326', '223', '940', '138', '307', '468', '594', '380', '506', '218', '427', '482', '648', '600', '110', '618', '495', '892', '341', '606', '605', '82', '333', '767', '630', '790', '442', '544', '335', '510', '784', '549', '580', '926', '749', '792', '215', '894', '113', '250', '821', '565', '0', '142', '701', '640', '260', '875', '854', '366', '593', '874', '10', '356', '525', '930', '966', '982', '902', '797', '230', '989', '895', '337', '483', '807', '838', '88', '350', '773', '36', '430', '468', '358', '346', '150', '953', '533', '690', '705', '158', '455', '591', '312', '682', '228', '339', '627', '595', '671', '893', '702', '44', '827', '750', '154', '747', '638', '658', '745', '345', '299', '223', '310', '148', '699', '860', '278', '217', '363', '427', '625', '515', '175', '277', '896', '321', '890', '440', '466', '833', '455', '267', '462', '435', '768', '688', '177', '504', '685', '434', '283', '335', '215', '826', '665', '926', '485', '388', '572', '595', '501', '507', '51', '674', '995', '600', '10', '178', '158', '121', '639', '55', '957', '157', '779', '42', '978', '581', '742', '941', '372', '843', '802', '967', '302', '150', '334', '626', '662', '799', '953', '871', '698', '500', '28', '186', '454', '211', '448', '711', '446', '318', '221', '31', '414', '847', '986', '142', '224', '755', '188', '575', '965', '813', '942', '863', '5', '70', '675', '934', '996', '487', '881', '151', '63', '316', '739', '74', '552', '246', '230', '558', '935', '303', '419', '892', '334', '119', '858', '233', '474', '514', '906', '661', '399', '948', '211', '877', '751', '357', '652', '585', '902', '787', '524', '979', '670', '615', '680', '835', '95', '152', '371', '79', '430', '338', '190', '268', '568', '959', '626', '905', '898', '439', '941', '404', '498', '536', '395', '596', '999', '922', '513', '558', '482', '674']
('NN', 'NNP', 'NNS') ['497', '34', '211', '840', '18', '650', '484', '407', '2', '724', '325', '980', '996', '373', '464', '287', '406', '74', '94', '164', '706', '197', '302', '195', '240', '121', '402', '366', '358', '948', '486', '918', '223', '694', '684', '518', '874', '315', '920', '215', '688', '157', '290', '108', '412', '118', '436', '183', '16', '474', '177', '115', '824', '894', '185', '148', '207', '78', '58', '208', '451', '846', '770', '76', '806', '669', '643', '303', '478', '844', '50', '626', '718', '276', '13', '818', '316', '912', '243', '972', '240', '477', '335', '219', '136', '17', '486', '707', '900', '496', '239', '116', '240', '386', '682', '228', '11', '461', '305', '177', '72', '7', '631', '296', '387', '54', '203', '782', '413', '578', '10', '436', '475', '205', '829', '704', '241', '725', '670', '840', '973', '248', '471', '796', '430', '644', '678', '82', '446', '214', '15', '265', '87', '664', '392', '8', '890', '346', '738', '914', '602', '70', '300', '421', '192', '422', '324', '778', '134', '195', '991', '251', '399', '145', '389', '405', '48', '830', '425', '25', '470', '244', '938', '74', '459', '416', '1', '382', '210', '309', '792', '812', '837', '384', '250', '79', '248', '517', '684', '301', '15', '76', '60', '437', '282', '950', '215', '327', '802', '936', '221', '64', '440', '13', '915', '226', '296', '741', '431', '471', '54', '455', '165', '185', '554', '35', '333', '304', '136', '442', '576', '646', '97', '420', '696', '359', '635', '998', '295', '267', '918', '384', '412', '152', '183', '769', '392', '109', '876', '912', '572', '159', '258', '132', '315', '298', '401', '987', '306', '449', '61', '453', '776', '82', '278', '106', '257', '138', '225', '982', '626', '331', '237', '356', '374', '598', '326', '850', '123', '290', '40', '81', '161', '398', '944', '460', '291', '469', '679', '111', '70', '730', '94', '939', '768', '898', '764', '264', '446', '860', '472', '59', '238', '120', '557', '589', '46', '319', '474', '71', '649', '921', '463', '331', '800', '155', '139', '227', '314', '23', '116', '55', '74', '83', '756', '387', '409', '246', '620', '66', '459', '858', '819', '770', '599', '181', '48', '24', '983', '178', '50', '176', '206', '300', '79', '869', '668', '444', '289', '736', '19', '900', '906', '851', '936', '416', '326', '61', '744', '65', '151', '840', '336', '698', '242', '554', '612', '731', '896', '655', '133', '977', '646', '620', '572', '108', '217', '384', '559', '31', '271', '962', '42', '106', '738', '178', '202', '482', '236', '574', '325', '979', '647', '734', '424', '6', '809', '713', '9', '31', '213', '881', '147', '679', '356', '157', '127', '125', '233', '65', '375', '677', '821', '479', '709', '345', '167', '320', '3', '37', '181', '519', '886', '498', '38', '138', '254', '420', '267', '468', '279', '88', '929', '556', '911', '349', '409', '223', '854', '50', '520', '510', '915', '471', '739', '421', '295', '242', '9', '620', '702', '694', '172', '328', '148', '509', '2', '670', '214', '609', '315', '975', '695', '64', '612', '758', '848', '723', '750', '344', '357', '831', '960', '355', '973', '472', '313', '32', '113', '256', '13', '914', '717', '614', '709', '703', '812', '158', '412', '545', '743', '187', '48', '308', '900', '780', '293', '389', '125', '955', '230', '616', '988', '55', '251', '0', '952', '631', '413', '74', '860', '843', '995', '848', '707', '984']
('JJ', 'NN', 'NNP') ['425', '306', '133', '322', '320', '972', '275', '170', '238', '290', '144', '962', '652', '787', '130', '974', '150', '202', '60', '151', '465', '515', '997', '788', '351', '689', '847', '784', '17', '953', '563', '69', '593', '809', '676', '740', '611', '297', '514', '957', '285', '699', '649', '50', '812', '921', '108', '817', '782', '252', '101', '0', '10', '277', '295', '12', '41', '704', '312', '961', '639', '67', '401', '394', '14', '566', '164', '366', '761', '805', '719', '264', '402', '921', '635', '22', '70', '48', '52', '355', '726', '784', '419', '809', '233', '311', '513', '581', '606', '560', '370', '432', '783', '975', '790', '815', '25', '440', '426', '281', '472', '30', '3', '208', '106', '868', '181', '751', '409', '83', '469', '45', '887', '969', '695', '977', '994', '460', '730', '593', '107', '285', '789', '14', '504', '326', '951', '558', '905', '869', '6', '703', '615', '138', '41', '462', '923', '515', '896', '822', '543', '274', '872', '603', '257', '269', '350', '159', '28', '407', '127', '759', '240', '234', '112', '225', '952', '984', '865', '535', '882', '490', '277', '722', '308', '898', '307', '517', '918', '571', '658', '17', '53', '671', '301', '985', '514', '580', '250', '110', '870', '800', '272', '453', '479', '960', '487', '137', '14', '796', '866', '196', '143', '170', '194', '85', '154', '253', '571', '274', '823', '846', '351', '853', '697', '710', '531', '318', '651', '659', '671', '568', '811', '819', '991', '775', '569', '714', '609', '636', '335', '851', '675', '839', '440', '179', '553', '284', '227', '205', '90', '917', '277', '894', '628', '206', '541', '409', '511', '312', '159', '215', '388', '228', '790', '519', '630', '900', '241', '84', '54', '485', '507', '45', '44', '724', '353', '767', '997', '654', '884', '719', '239', '795', '760', '237', '29', '776', '304', '103', '84', '446', '189', '706', '883', '358', '904', '530', '837', '275', '633', '672', '697', '297', '44', '158', '990', '99', '369', '340', '298', '607', '462', '732', '834', '148', '963', '207', '850', '730', '947', '740', '78', '66', '249', '652', '481', '63', '547', '300', '191', '136', '521', '144', '16', '604', '981', '967', '255', '492', '617', '557', '491', '819', '437', '262', '229', '352', '86', '172', '121', '263', '38', '757', '169', '772', '801', '640', '508', '960', '791', '698', '58', '923', '143', '429', '966', '666', '397', '952', '362', '203', '49', '314', '89', '913', '293', '842', '485', '926', '872', '476', '676', '700', '796', '770', '805', '305', '506', '207', '567', '112', '677', '460', '303', '898', '108', '398', '657', '458', '258', '590', '842', '987', '316', '272', '374', '179', '244', '784', '348', '814', '838', '535', '362', '319', '617', '863', '563', '319', '939', '686', '826', '351', '21', '947', '934', '850', '345', '390', '310', '387', '481', '606', '917', '30', '327', '985', '744', '639']
('JJ', 'NN') ['837', '491', '971', '283', '523', '845', '679', '754', '171', '112', '517', '220', '977', '824', '864', '810', '758', '775', '159', '851', '756', '897', '646', '954', '544', '707', '811', '908', '561', '363', '742', '200', '542', '94', '5', '500', '965', '774', '887', '541', '632', '942', '785', '516', '672', '601', '691', '629', '792', '247', '655', '68', '922', '32', '563', '535', '738', '917', '747', '588', '857', '588', '743', '939', '663', '618', '795', '529', '828', '827', '152', '448', '226', '889', '115', '230', '468', '289', '791', '450', '838', '508', '617', '489', '312', '766', '789', '718', '353', '763', '923', '959', '570', '92', '402', '965', '618', '65', '116', '961', '611', '829', '641', '810', '592', '815', '905', '690', '153', '701', '683', '787', '617', '368', '276', '738', '736', '262', '473', '959', '512', '378', '978', '494', '762', '953', '502', '542', '928', '607', '235', '370', '362', '931', '449', '686', '868', '857', '415', '315', '670', '726', '559', '568', '748', '634', '952', '964', '901', '296', '936', '632', '974', '403', '104', '616', '34', '641', '567', '185', '730', '966', '843', '183', '844', '491', '384', '214', '696', '7', '868', '282', '260', '691', '715', '139', '834', '995', '663', '914', '967', '204', '49', '61', '970', '932', '645', '364', '81', '224', '99', '95', '374', '90', '983', '494', '679', '731', '491', '705', '487', '870', '962', '190', '570', '416', '480', '399', '905', '92', '864', '199', '499', '250', '504', '568', '312', '462', '910', '220', '512', '480', '297', '266', '226', '516', '705', '232', '447', '42', '435', '414', '181', '75', '502', '234', '670', '504', '200', '640', '267', '989', '761', '991', '510', '834', '113', '457', '897', '104', '566', '372', '447', '489', '177', '450', '816', '302']
('JJ', 'NNP') ['387', '282', '349', '314', '70', '356', '272', '485', '295', '49', '374', '242', '755', '669', '262', '68', '916', '964', '534', '199', '746', '852', '279', '113', '458', '486', '534', '361', '550', '688', '946', '382', '510', '432', '376', '442', '414', '134', '459', '328', '278', '300', '856', '985', '356', '190', '16', '52', '562', '940', '444', '361', '874', '706', '177', '962', '975', '922', '742', '347', '374', '53', '680', '49', '797', '191', '19', '287', '586', '857', '348', '102', '928', '994', '325', '585', '62', '51', '250', '414', '330', '427', '526', '372', '692', '219', '809', '207', '758', '988', '272', '721', '615', '563', '345', '91', '317', '3', '645', '22', '85', '0', '514', '931', '857', '316', '937', '654', '227', '664', '144', '216', '786', '67', '850', '697', '292', '372', '81', '886', '253', '936', '829', '326', '196', '830', '956', '61', '371', '215', '92', '910', '568', '959', '236', '951', '161', '63', '456', '193', '86', '692', '22', '476', '632', '772', '60', '915', '385', '644', '528', '140', '958', '403', '756', '60', '212', '150', '566', '190', '97', '163', '87', '523', '308', '683', '420', '944', '39', '337', '480']
('JJ', 'VBD', 'VBN') ['153', '895', '597', '540', '260', '576', '538', '815', '434', '566', '798', '261', '791', '873', '624', '571', '655', '700', '463', '603', '843', '703', '893', '885', '943', '187', '495', '523', '527', '519', '515', '607', '999', '514', '599', '787', '306', '767', '578', '621', '506', '773', '743', '683', '851', '828', '968', '66', '110', '84', '571', '673', '658', '350', '481', '307', '293', '647', '943', '101', '675', '750', '723', '935', '877', '657', '668', '669', '739', '507', '975', '621', '763', '122', '725', '570', '836', '366', '767', '749', '915', '271', '919', '541', '675', '80', '988', '819', '844', '815', '982', '662', '660', '338', '45', '523', '521', '7', '161', '16', '459', '623', '889', '701', '512', '661', '821', '733', '501', '566', '984', '931', '814', '783', '885', '843', '957', '55', '711', '646', '896', '751', '760', '731', '935', '911', '981', '775', '685', '364', '892', '998', '599', '571', '232', '45', '292', '488', '825', '922', '574', '587', '208', '529', '532', '594', '688']
('VBD', 'VBN') ['42', '741', '674', '564', '849', '855', '871', '968', '904', '940', '810', '913', '771', '624', '927', '836', '884', '567', '140', '608', '731', '743', '541', '948', '893', '938', '126', '974', '702', '222', '44', '340', '689', '762', '959', '505', '659', '342', '944', '298', '881', '112', '441', '590', '910', '835', '781', '939', '613', '180', '752', '761', '961', '949', '1', '744', '175', '532', '655', '846', '469', '164', '979', '429', '288', '841', '986', '935', '919', '596', '856', '929', '939', '180', '637', '788', '870', '991', '340', '41', '801', '378', '615', '83', '878', '73', '835', '929', '799', '394', '654', '192', '319', '16', '509', '381', '658', '432', '290', '937', '492', '243', '206', '633', '993', '436', '518', '844', '694', '646', '350', '432', '0', '230', '824', '949', '569', '342', '38', '774', '369', '470', '251', '431', '401', '321', '455', '454', '763', '881', '72', '102', '700', '124', '416', '273', '892']
('NN', 'NNP', 'VB') ['328', '715', '391', '558', '907', '675', '884', '667', '927', '742', '915', '766', '937', '853', '729', '859', '992', '763', '875', '524', '745', '556', '775', '737', '543', '310', '832', '744', '855', '888', '808', '574', '501', '713', '962', '982', '803', '490', '570', '937', '581', '779', '74', '889', '825', '774', '742', '844', '467', '427', '565', '674', '628', '920', '772', '832', '706', '560', '731', '40', '955', '871', '744', '357', '760', '909', '957', '539', '920', '998', '481', '746', '273', '808', '869', '930', '650', '21', '901', '789', '599', '389', '350', '560', '169', '875', '849', '502', '443', '627', '617', '485', '945', '157', '893', '980', '832', '482', '562', '921', '713', '634', '201', '525', '561', '381', '675', '817', '718', '929', '480', '576', '196', '135', '948', '327', '385', '996', '930']
('JJ', 'NN', 'NNS') ['319', '255', '982', '326', '821', '67', '216', '347', '887', '772', '723', '823', '499', '434', '275', '395', '84', '840', '951', '310', '699', '532', '40', '953', '904', '595', '386', '211', '990', '445', '751', '891', '644', '818', '345', '772', '131', '339', '451', '336', '64', '641', '973', '233', '322', '391', '440', '568', '140', '537', '589', '23', '96', '276', '71', '39', '104', '437', '464', '752', '888', '194', '45', '855', '984', '154', '622', '18', '59', '554', '913', '985', '167', '29', '301', '3', '729', '464', '53', '516', '885', '174', '447', '27', '245', '817', '794', '16', '64', '328', '681', '656', '792', '194', '752', '712', '108', '248', '612', '428', '780', '798', '624', '789', '196', '13', '139', '886']
bert-base-uncased
('NN', 'NNP', 'NNS') ['173', '204', '564', '337', '984', '132', '24', '658', '501', '296', '221', '313', '347', '840', '220', '638', '265', '666', '598', '867', '481', '77', '539', '619', '209', '112', '972', '134', '317', '346', '814', '127', '544', '301', '518', '223', '537', '4', '581', '194', '17', '422', '199', '635', '898', '392', '878', '448', '995', '97', '574', '974', '627', '630', '62', '904', '516', '858', '294', '629', '95', '190', '916', '392', '918', '184', '710', '646', '112', '325', '459', '123', '750', '164', '403', '322', '739', '198', '834', '932', '237', '366', '269', '936', '260', '487', '58', '39', '413', '938', '115', '395', '171', '140', '604', '658', '344', '660', '866', '598', '290', '327', '446', '820', '935', '20', '486', '106', '643', '194', '766', '414', '407', '564', '773', '313', '888', '379', '235', '753', '922', '892', '349', '956', '816', '664', '885', '930', '600', '621', '667', '572', '91', '161', '269', '302', '996', '604', '347', '379', '444', '93', '88', '274', '551', '386', '962', '777', '912', '306', '301', '416', '95', '814', '291', '828', '156', '260', '176', '708', '226', '245', '170', '440', '402', '628', '922', '98', '975', '601', '674', '692', '815', '407', '518', '276', '144', '803', '469', '422', '921', '391', '332', '866', '463', '77', '728', '341', '424', '343', '243', '581', '752', '610', '626', '636', '129', '160', '130', '713', '109', '840', '334', '583', '445', '803', '893', '764', '453', '304', '366', '956', '411', '206', '554', '754', '952', '368', '10', '760', '651', '704', '432', '926', '620', '235', '18', '146', '897', '261', '284', '490', '170', '504', '63', '49', '406', '452', '137', '846', '706', '1', '289', '429', '199', '345', '594', '946', '922', '359', '325', '223', '279', '598', '721', '8', '285', '648', '221', '110', '877', '112', '124', '439', '237', '881', '418', '501', '920', '266', '808', '912', '860', '255', '761', '142', '188', '905', '802', '677', '435', '182', '986', '301', '99', '405', '947', '752', '332', '325', '436', '258', '121', '145', '70', '171', '427', '86', '411', '861', '408', '496', '336', '914', '283', '805', '994', '231', '30', '185', '860', '243', '27', '2', '263', '45', '466', '52', '81', '211', '432', '374', '340', '205', '616', '412', '72', '743', '368', '730', '262', '995', '280', '337', '154', '498', '153', '830', '21', '589', '348', '47', '668', '663', '132', '61', '341', '545', '471', '180', '381', '852', '728', '723', '150', '125', '826', '235', '731', '974', '392', '884', '493', '54', '160', '206', '315', '282', '678', '303', '263', '862', '84', '819', '25', '268', '543', '224', '138', '136', '262', '841', '33', '732', '151', '771', '592', '887', '844', '698', '34', '428', '385', '790', '654', '653', '378', '345', '454', '413', '770', '415', '56', '153', '731', '298', '389', '335', '172', '628', '297', '921', '288', '94', '473', '686', '860', '807', '86', '239', '930', '77', '464', '968', '490', '676', '103', '307', '936', '796', '922', '384', '333', '742', '793', '401', '99', '256', '329', '737', '357', '697', '237', '78', '539', '483', '899', '178', '222', '120', '823', '834', '902', '646', '758', '365', '605', '817', '543', '146', '361', '364', '124', '802', '929', '193', '236', '20', '175', '449', '212', '198', '99', '80', '544', '201', '263', '859', '950', '165', '629', '430', '408', '231', '103', '204', '598', '137', '69', '798', '29', '261', '284', '901', '964', '62', '413', '315', '287', '332', '495', '583', '638', '552', '593', '172', '882', '249', '224', '301', '84', '579', '491', '311', '508', '355', '451', '749', '149', '588', '274', '434', '403', '166', '411', '682', '604', '780', '186', '545', '686', '339', '666', '342', '324', '90', '768', '417', '747', '185', '941', '994', '537', '801', '846', '506', '416', '986', '772', '456', '167', '99', '418', '144', '368', '117', '395', '138', '568', '245', '714', '59', '920', '48', '745', '388', '337', '76', '973', '13', '141', '85', '880', '662', '915', '342', '130', '557', '953', '28', '372', '762', '488', '320', '33', '52', '641', '222', '786', '664', '460', '109', '738', '40', '685', '507', '689', '217', '90', '780', '404', '513', '363', '936', '204', '962', '134', '600', '839', '497', '877', '632', '831', '491', '539', '103', '437', '255', '534', '131', '316', '65', '528', '905', '750', '370', '81', '468', '774', '188', '396', '825', '552', '170', '659', '149', '216', '889', '325', '469', '601', '986', '212', '118', '557', '94', '562', '898', '303', '570', '594', '533', '261', '259', '187', '431', '596', '310', '404', '348', '255', '374', '535', '463', '385', '316', '201', '115', '941', '575', '458', '65', '725', '123', '195', '192', '938', '691', '955', '446', '900', '633', '883', '800', '797', '271', '341', '133', '434', '794', '224', '912', '811', '163', '715', '686', '528', '942', '242', '903', '330', '835', '507', '349', '769', '350', '920', '459', '244', '356', '423', '866', '638', '278', '945', '73', '227', '236', '388', '618', '815', '562', '66', '306', '177', '183', '353', '531', '75', '282', '41', '311', '181', '95', '243', '322', '372', '940', '529', '668', '280', '610', '133', '530', '369', '326', '120', '588', '539', '287', '26', '246', '681', '886', '762', '865', '542', '692', '413', '935', '219', '310', '115', '578', '717', '848', '269', '739', '844', '659', '793', '913', '367', '257', '355', '329', '769', '549', '152', '170', '88', '90', '579', '449', '132', '551', '692', '1', '61', '984', '80', '82', '247', '641', '658', '94', '433', '325', '573', '29', '968', '763', '34', '828', '468', '157', '441', '802', '830', '671', '866', '894', '529', '228', '667', '331', '171', '982', '851', '446', '860', '991', '459', '3', '888', '877', '528', '681', '944', '196', '328', '326', '46', '126', '378', '717', '71', '301', '24', '608', '208', '611', '283', '773', '375', '84', '801', '624', '587', '426', '261', '92', '259', '492', '359', '9', '421', '606', '496', '211', '129', '985', '408', '555', '711', '417', '957', '122', '956', '796', '861', '799', '812', '850', '960', '339', '744', '120', '778', '912', '180', '906', '690', '264', '303', '355', '569', '995', '510', '436', '592', '415', '14', '64', '839', '400', '681', '407', '403', '718', '98', '70', '379', '79', '140', '531', '971', '215', '427', '570', '382', '51', '704', '708', '190', '923', '869', '614', '36']
('NN', 'NNS') ['300', '228', '0', '743', '966', '25', '707', '958', '40', '569', '760', '255', '428', '562', '279', '637', '570', '889', '451', '961', '179', '611', '861', '10', '916', '844', '277', '957', '436', '816', '564', '792', '587', '670', '445', '838', '100', '698', '780', '944', '647', '721', '885', '224', '125', '399', '326', '308', '11', '204', '715', '647', '830', '272', '932', '462', '894', '491', '752', '574', '420', '916', '726', '819', '831', '674', '18', '479', '354', '866', '998', '695', '604', '832', '397', '494', '252', '478', '277', '227', '79', '700', '761', '535', '223', '33', '350', '417', '905', '351', '453', '881', '579', '878', '987', '848', '551', '519', '770', '788', '272', '508', '299', '373', '652', '979', '713', '843', '182', '137', '411', '273', '940', '419', '746', '514', '368', '794', '226', '821', '871', '749', '522', '504', '811', '9', '467', '258', '283', '888', '557', '517', '982', '769', '91', '739', '954', '988', '505', '433', '750', '924', '700', '606', '20', '795', '766', '421', '414', '206', '969', '294', '565', '948', '386', '96', '896', '550', '693', '549', '4', '619', '375', '156', '726', '52', '576', '594', '312', '496', '741', '804', '463', '85', '200', '86', '482', '795', '493', '766', '712', '641', '554', '898', '120', '837', '100', '378', '906', '945', '996', '855', '547', '670', '742', '423', '354', '904', '991', '824', '133', '297', '993', '307', '422', '756', '764', '951', '954', '230', '922', '371', '328', '174', '661', '578', '870', '67', '118', '846', '135', '195', '805', '427', '310', '505', '881', '319', '153', '122', '290', '645', '622', '22', '510', '82', '616', '268', '625', '219', '974', '954', '702', '485', '285', '834', '234', '432', '469', '952', '463', '814', '406', '211', '918', '779', '627', '975', '598', '272', '911', '793', '904', '11', '369', '210', '27', '486', '878', '991', '527', '257', '532', '452', '172', '525', '692', '580', '850', '608', '593', '501', '649', '447', '844', '778', '740', '724', '807', '888', '809', '449', '483', '355', '267', '433', '583', '101', '74', '895', '134', '197', '144', '813', '996', '577', '669', '610', '368', '20', '485', '191', '509', '377', '876', '730', '396', '418', '336', '9', '283', '636', '865', '17', '940', '816', '771', '340', '358', '335', '11', '949', '501', '666', '613', '28', '462', '200', '707', '102', '426', '792', '524', '420', '870', '759', '742', '541', '734', '136', '553', '406', '127', '403', '41', '607', '646', '716', '250', '770', '173', '657', '499', '932', '832', '652', '352', '960', '838', '947', '821', '143', '91', '35', '484', '565', '242', '52', '167', '425', '271', '30', '352', '723', '267', '885', '931', '703', '148', '339', '104', '118', '476', '526', '752', '597', '655', '863', '483', '12', '334', '778', '797', '64', '760', '860', '839', '155', '487', '831', '548', '244', '870', '382', '333', '234', '290', '59', '449', '185', '957', '965', '456', '923', '78', '758', '361', '466', '779', '402', '862', '904', '135', '235', '701', '599', '770', '225', '444', '475', '667', '799', '454', '418', '888', '506', '558', '375', '842', '982', '918', '309', '707', '765', '519', '631', '879', '361', '853', '980', '473', '148', '304', '462', '927', '546', '973', '69', '794', '101', '423', '73', '790', '764', '319', '430', '418', '155', '340', '284', '204', '958', '743', '673', '163', '522', '694', '136', '613', '346', '809', '850', '57', '137', '638', '506', '863', '757', '603', '434', '751', '887', '706', '92', '710', '366', '874', '981', '886', '956', '604', '668', '241', '155', '685', '298', '767', '890', '14', '967', '70', '352', '392', '680', '612', '634', '419', '243', '423', '836', '472', '446', '223', '459', '400', '996', '319', '494', '422', '294', '531', '351', '620', '926', '951', '666', '978', '752', '692', '516', '429', '174', '815', '735', '561', '479', '899', '923', '476', '633', '617', '42', '666', '224', '331', '365', '857', '733', '428', '451', '244', '932', '625', '703', '171', '760', '748', '855', '502', '505', '425', '936', '168', '627', '155', '699', '765', '487', '953', '599', '686', '172', '812', '312', '649']
('NN', 'NNP') ['791', '312', '11', '895', '756', '231', '603', '502', '669', '749', '803', '545', '535', '61', '977', '799', '282', '849', '612', '218', '504', '950', '978', '832', '852', '702', '599', '640', '699', '567', '969', '785', '862', '793', '613', '969', '364', '248', '663', '87', '931', '721', '911', '159', '154', '547', '697', '448', '925', '542', '823', '870', '758', '671', '208', '699', '691', '687', '649', '797', '790', '998', '556', '809', '543', '408', '846', '945', '887', '589', '169', '823', '757', '475', '206', '928', '935', '409', '804', '971', '821', '851', '899', '603', '989', '181', '879', '437', '459', '727', '401', '280', '787', '909', '450', '340', '395', '13', '575', '551', '565', '503', '116', '827', '927', '729', '778', '835', '716', '633', '618', '947', '595', '658', '338', '893', '326', '948', '495', '787', '369', '629', '380', '532', '851', '480', '904', '690', '1', '396', '509', '116', '800', '753', '539', '475', '371', '913', '795', '669', '463', '785', '811', '828', '993', '188', '65', '321', '620', '786', '455', '970', '284', '964', '355', '352', '420', '609', '109', '337', '815', '879', '67', '381', '999', '529', '499', '802', '402', '667', '21', '189', '856', '740', '665', '15', '504', '746', '446', '607', '884', '211', '597', '973', '734', '787', '781', '864', '605', '498', '917', '455', '788', '436', '826', '161', '975', '144', '769', '388', '832', '633', '955', '458', '444', '722', '960', '725', '741', '83', '560', '444', '995', '978', '760', '252', '595', '512', '288', '599', '232', '701', '276', '66', '57', '991', '447', '688', '248', '998', '881', '626', '776', '581', '120', '614', '192', '255', '42', '421', '170', '691', '587', '716', '171', '346', '738', '954', '883', '365', '822', '167', '825', '720', '656', '407', '873', '872', '875', '89', '819', '917', '359', '627', '484', '841', '752', '595', '418', '332', '615', '107', '839', '315', '984', '150', '895', '990', '931', '134', '803', '805', '827', '380', '482', '885', '693', '875', '601', '538', '443', '667', '610', '126', '184', '833', '251', '390']
('JJ', 'NN', 'NNP') ['354', '321', '783', '577', '157', '341', '513', '753', '683', '682', '827', '643', '957', '502', '630', '665', '175', '594', '368', '541', '307', '359', '958', '640', '16', '602', '589', '634', '701', '138', '621', '932', '710', '310', '890', '952', '35', '511', '762', '34', '21', '627', '750', '703', '890', '750', '743', '390', '407', '621', '425', '426', '113', '298', '629', '339', '812', '544', '742', '218', '582', '194', '691', '776', '15', '76', '816', '168', '236', '32', '688', '842', '379', '122', '837', '75', '977', '536', '212', '553', '240', '456', '344', '528', '999', '424', '985', '468', '118', '92', '778', '849', '891', '911', '63', '894', '250', '526', '511', '254', '577', '792', '893', '886', '907', '693', '495', '244', '949', '466', '722', '711', '975', '383', '767', '755', '119', '190', '57', '908', '184', '942', '473', '706', '180', '691', '372', '217', '340', '431', '523', '220', '89', '833', '835', '401', '632', '336', '703', '520', '470', '861', '420', '351', '331', '496', '125', '980', '121', '652', '87', '988', '653', '215', '569', '264', '220', '680', '929', '330', '475', '213', '51', '891', '810', '869', '113', '129', '473', '772', '408', '887', '295', '94', '538', '889', '128', '703', '820', '399', '450', '574', '119', '249', '409', '909', '68', '487', '460', '56', '685', '357', '593', '388', '176', '305', '790', '245', '748', '591', '545', '550', '83', '131', '723', '489', '478', '743', '830', '563', '404', '259', '94', '574', '495', '48', '385', '97', '522', '77', '925', '907', '105', '636', '852', '751', '661', '788', '403', '936', '188', '577', '509', '959', '793', '699', '510', '837', '716', '83', '677', '654', '363', '532', '554', '999', '255', '56', '458', '370', '117', '791', '704', '61', '971', '851', '847', '411', '231', '99', '706', '675', '162', '914', '509', '426', '292', '259', '48', '965', '821', '819', '568', '986', '560']
('JJ', 'NNP') ['52', '45', '796', '913', '384', '798', '886', '455', '507', '943', '964', '509', '109', '257', '245', '704', '495', '556', '402', '121', '695', '686', '973', '555', '250', '125', '371', '382', '678', '783', '562', '688', '915', '105', '522', '895', '904', '108', '789', '382', '265', '55', '549', '209', '434', '524', '34', '210', '529', '780', '558', '4', '6', '305', '213', '677', '68', '289', '564', '880', '474', '857', '78', '375', '100', '797', '983', '925', '520', '880', '351', '597', '3', '661', '777', '312', '937', '441', '377', '81', '848', '741', '827', '310', '645', '858', '492', '2', '719', '564', '847', '988', '982', '976', '290', '540', '724', '169', '412', '230', '333', '610', '728', '892', '263', '462', '97', '30', '56', '964', '338', '613', '997', '373', '604', '346', '546', '999', '618', '963', '109', '787', '392', '777', '8', '238', '576', '101', '276', '601', '890', '424', '712', '237', '728', '670', '983', '698', '299', '83', '261', '580', '525', '14', '41', '386', '698', '445', '156', '663', '759', '225', '977', '611', '897', '227', '722', '236', '574', '226', '238', '551', '237', '648', '350', '713', '576', '469', '700', '988', '231', '922', '808', '893', '57', '882', '863', '609', '613', '249', '634', '218', '402', '574', '102', '586', '160', '18', '146', '925', '567', '769', '720']
('JJ', 'NN', 'NNS') ['426', '693', '739', '18', '514', '915', '941', '713', '934', '821', '983', '389', '435', '71', '827', '725', '867', '874', '197', '944', '915', '517', '720', '811', '659', '472', '826', '833', '322', '625', '635', '926', '499', '312', '997', '605', '939', '898', '793', '287', '671', '274', '519', '663', '540', '631', '61', '622', '962', '682', '333', '870', '565', '775', '726', '41', '136', '888', '507', '865', '303', '854', '582', '185', '892', '386', '696', '440', '93', '348', '768', '863', '584', '846', '203', '661', '507', '816', '187', '409', '630', '865', '659', '908', '95', '944', '958', '708', '495', '265', '350', '235', '483', '746', '669', '829', '883', '755', '183', '390', '104', '974', '298', '746', '158', '443', '914', '225', '917', '444', '698', '745', '788', '851', '422', '219', '668', '598', '834', '131', '592', '790', '731', '106', '835', '341', '933', '836', '327', '713', '443', '833', '792', '919', '139', '479', '723', '480', '200', '224', '756', '639', '20', '552', '682', '260', '585', '439', '12', '464', '592', '249', '939', '884', '205', '43', '853', '210', '912', '599', '248', '233', '171', '229', '28', '135', '906', '395', '299', '305', '876', '45', '269', '905', '874', '782', '983', '523', '725', '611']
('JJ', 'NN') ['551', '780', '882', '855', '937', '655', '400', '820', '901', '511', '596', '857', '231', '533', '613', '580', '504', '983', '262', '706', '905', '834', '784', '385', '836', '273', '641', '517', '733', '268', '347', '135', '293', '928', '767', '715', '514', '37', '491', '600', '750', '985', '681', '382', '583', '305', '960', '623', '506', '942', '688', '24', '257', '957', '555', '141', '595', '928', '475', '761', '546', '878', '726', '459', '773', '821', '710', '93', '720', '998', '787', '142', '879', '398', '241', '52', '184', '660', '780', '198', '112', '710', '254', '518', '333', '772', '228', '656', '319', '934', '493', '362', '857', '241', '400', '950', '285', '884', '521', '788', '318', '192', '618', '631', '285', '784', '629', '871', '44', '715', '49', '978', '362', '818', '478', '38', '221', '950', '886', '969', '141', '674', '491', '473', '691', '665', '806', '450', '469', '606', '802', '737', '793', '458', '652']
('JJ', 'RB') ['917', '880', '378', '813', '299', '880', '234', '854', '838', '762', '577', '287', '495', '321', '313', '186', '60', '768', '419', '734', '583', '431', '662', '875', '295', '419', '486', '384', '684', '177', '427', '707', '721', '808', '735', '78', '819', '156', '993', '896', '300', '324', '218', '227', '957', '508', '773', '270', '342', '994', '448', '781', '82', '460', '964', '461', '159', '85', '520', '932', '257', '691', '891', '25']
('JJ', 'VBN') ['613', '503', '605', '862', '977', '858', '675', '562', '507', '778', '506', '214', '243', '927', '457', '977', '774', '139', '867', '348', '805', '447', '646', '837', '916', '931', '133', '236', '672', '605', '587', '294', '721', '157', '682', '336', '122', '390', '795', '705']
('JJ', 'NNP', 'NNPS') ['357', '447', '666', '104', '641', '825', '601', '586', '818', '935', '229', '546', '735', '474', '76', '606', '869', '604', '249', '111', '349', '219', '695', '773', '318', '88', '177', '695', '755', '444', '509', '789', '418', '929', '928', '948', '615']
xlm-roberta-base
('NN', 'NNP') ['26', '161', '411', '108', '224', '926', '428', '235', '294', '76', '105', '959', '342', '562', '186', '429', '234', '946', '308', '51', '552', '982', '323', '725', '594', '423', '336', '249', '836', '378', '787', '630', '227', '422', '69', '877', '311', '74', '180', '458', '497', '741', '153', '14', '327', '586', '427', '514', '194', '867', '763', '993', '16', '714', '702', '558', '969', '846', '628', '612', '758', '989', '678', '596', '849', '662', '539', '772', '734', '435', '147', '691', '338', '59', '922', '733', '484', '903', '765', '863', '444', '492', '854', '960', '236', '823', '968', '716', '752', '829', '647', '933', '717', '978', '534', '373', '637', '508', '704', '835', '561', '844', '880', '795', '977', '753', '943', '609', '774', '917', '421', '337', '470', '416', '494', '489', '92', '986', '181', '529', '208', '622', '576', '212', '292', '472', '61', '539', '908', '467', '849', '975', '69', '232', '234', '363', '729', '438', '860', '938', '178', '810', '209', '183', '887', '25', '868', '231', '407', '38', '218', '496', '783', '74', '656', '469', '195', '978', '873', '967', '812', '934', '715', '508', '691', '596', '851', '610', '669', '480', '961', '902', '568', '54', '623', '750', '749', '513', '802', '666', '793', '771', '398', '893', '867', '996', '776', '600', '24', '712', '838', '963', '653', '819', '727', '863', '382', '962', '732', '536', '876', '920', '113', '694', '397', '892', '903', '633', '874', '921', '948', '28', '86', '143', '622', '214', '145', '125', '87', '161', '208', '585', '542', '243', '440', '166', '618', '301', '415', '55', '29', '607', '475', '423', '975', '732', '133', '239', '837', '744', '987', '763', '396', '71', '798', '727', '263', '428', '948', '446', '93', '567', '192', '129', '380', '76', '377', '447', '496', '843', '61', '711', '578', '422', '327', '505', '809', '67', '746', '515', '891', '692', '14', '870', '38', '899', '289', '673', '503', '930', '582', '427', '688', '752', '733', '10', '559', '766', '778', '932', '348', '800', '823', '16', '859', '997', '869', '888', '49', '807', '867', '866', '579', '943', '178', '789', '770', '176', '679', '896', '906', '632', '845', '540', '794', '486', '431', '62', '121', '239', '733', '292', '167', '224', '293', '120', '288', '694', '135', '162', '284', '678', '257', '967', '414', '586', '570', '813', '145', '311', '310', '662', '362', '106', '484', '44', '821', '398', '691', '210', '54', '149', '965', '972', '720', '474', '494', '690', '871', '201', '134', '521', '487', '113', '90', '986', '138', '910', '104', '702', '329', '419', '574', '976', '65', '754', '992', '204', '110', '94', '943', '112', '891', '996', '260', '539', '827', '810', '811', '866', '963', '584', '503', '730', '573', '141', '50', '156', '472', '870', '412', '179', '923', '804', '957', '636', '531', '105', '289', '624', '815', '547', '297', '555', '814', '92', '1', '696', '875', '608', '901', '615', '305', '60', '358', '488', '626', '139', '464', '141', '217', '104', '568', '784', '440', '253', '778', '76', '327', '208', '477', '694', '367', '980', '453', '109', '167', '804', '298', '423', '176', '395', '170', '711', '478', '92', '880', '291', '89', '406', '825', '524', '908', '102', '246', '84', '335', '39', '182', '604', '264', '265', '343', '400', '46', '887', '638', '622', '371', '837', '745', '794', '515', '900', '770', '101', '938', '720', '334', '934', '59', '655', '831', '611', '914', '617', '344', '398', '755', '214', '299', '991', '781', '877', '664', '302', '619', '919', '828', '326', '978', '678', '903', '304', '650', '799', '245', '241', '919', '53', '778', '184', '146', '114', '432', '564', '935', '317', '277', '813', '312', '234', '634', '44', '280', '17', '758', '34', '125', '499', '197', '505', '187', '944', '62', '952', '296', '595', '712', '470', '780', '790', '37', '679', '170', '397', '671', '275', '844', '868', '386', '173', '54', '180', '45', '483', '417', '171', '160', '771', '154', '896', '354', '464', '925', '811', '607', '266', '276', '856', '56', '78', '605', '783', '509', '773', '252', '825', '232', '468', '208', '819', '973', '750', '960', '665', '286', '901', '951', '995', '776', '711', '390', '393', '876', '164', '981', '820', '284', '19', '641', '732', '626', '262', '882', '37', '77', '6', '322', '908', '116', '720', '334', '696', '927', '279', '509', '172', '75', '391', '80', '405', '649', '159', '783', '347', '549', '302', '23', '622', '799', '369', '900', '658', '145', '239', '118', '76', '192', '379', '281', '646', '356', '508', '5', '138', '461', '160', '849', '996', '918', '614', '113', '550', '385', '377', '834', '862', '68', '107', '972', '69', '777', '577', '795', '671', '775', '960', '212', '515', '482', '439', '969', '817', '785', '350', '681', '541', '973', '470', '548', '765', '74', '224', '268', '744', '130', '15', '738', '750', '418', '897', '22', '844', '436', '386', '188', '185', '660', '957', '295', '430', '64', '91', '227', '200', '591', '127', '218', '709', '816', '842', '472', '341', '759', '693', '114', '991', '16', '90', '280', '542', '803', '60', '662', '149', '20', '4', '417', '873', '263', '689', '310', '680', '340', '574', '445', '878', '584', '836', '691', '69', '293', '133', '337', '343', '146', '621', '397', '238', '9', '879', '969', '846', '328', '887', '294', '451', '683', '176', '355', '752', '929', '261', '262', '57', '440', '874', '618', '468', '748', '932', '834', '495', '249', '818', '189', '505', '586', '55', '766', '221', '911', '533', '787', '777', '234', '621', '164', '493', '641', '385', '56', '246', '813', '512', '842', '97', '341', '358', '502', '332', '59', '465', '67', '133', '558', '169', '378', '31', '48', '226', '773', '70', '550', '894', '742', '315', '463', '553', '201', '18', '147', '584', '11', '538', '270', '720', '949', '34', '140', '702', '835', '363', '529', '233', '106', '418', '931', '761', '609', '49', '991', '364', '199', '966', '159', '118', '124', '335', '908', '735', '864', '917', '910', '683', '629', '198', '84', '796', '534', '701', '110', '430', '240', '65', '927', '157', '616', '654', '423', '128', '933', '903', '531', '774', '785', '524', '416', '474', '530', '979', '848', '751', '817', '58', '102', '856', '522', '482', '926', '437', '729', '364', '848', '429', '137', '114', '469', '917', '596', '452', '106', '36', '374', '52', '623', '185', '639', '656', '139', '393', '431', '227', '908', '86', '593', '290', '613', '946', '711', '850', '69', '365', '944', '863', '920', '445', '644', '973', '616', '152', '885', '278', '753', '552', '486', '178', '612', '683', '901', '677', '305', '506', '655', '88', '134', '481', '273', '508', '95', '326', '769', '631', '312', '996', '268', '542', '624', '325', '71', '205', '967', '391', '675', '730', '820', '910', '176', '286', '922', '525', '331', '335', '288', '479', '949', '701', '966', '754', '298', '895', '936', '851', '852', '980', '1', '351', '118', '721', '245', '888', '852', '289', '330', '178', '441', '403', '393', '588', '625', '823', '671', '552', '638', '646', '912', '134', '960', '109', '161', '72', '544', '33', '327', '524', '376', '718', '891', '573', '193', '926', '78', '362', '750', '915', '810', '567', '480', '469', '760', '854', '288', '991', '85', '918', '666', '913', '200', '21', '564', '971', '104', '140', '699', '559', '663', '415', '317', '709', '628', '961', '115', '371', '834', '494', '930', '86', '512', '690', '322', '438', '375', '423', '979', '943', '216', '764', '259', '371', '149', '201', '881', '133', '393', '219', '36', '468', '0', '272', '899', '375', '825', '483', '565', '763', '660', '900', '453', '469', '65', '91', '787', '90', '347', '720', '821', '459', '399', '292', '68', '437', '898', '683', '319', '189', '849', '303', '304', '82', '947', '5', '311', '456', '225', '731', '667', '839', '794', '380', '841', '21', '779', '707', '630', '601', '296', '811', '42', '475', '719', '588', '120', '935', '600', '24', '829', '513', '817', '845', '37', '245', '417', '49', '462', '821', '864', '202', '280', '95', '381', '273', '201', '571', '661', '215', '34', '499', '416', '974', '111', '295', '695', '545', '401', '224', '155', '819', '758', '841', '596', '351', '862', '174', '14', '624', '828', '618', '891', '432', '419', '296', '965', '639', '727', '963', '316', '58', '474', '397', '866', '954', '480', '591', '100', '553', '275', '471', '751', '657', '328', '124', '857', '320', '763', '962', '222', '767', '140', '903', '103', '216', '703', '491', '835', '366', '550', '185', '893', '456', '867', '892', '376', '804', '709', '318', '672', '609']
('JJ', 'NN', 'NNP') ['317', '344', '367', '322', '226', '656', '37', '958', '526', '528', '225', '212', '141', '10', '123', '204', '136', '659', '280', '297', '803', '293', '402', '288', '253', '396', '712', '48', '55', '896', '430', '369', '660', '688', '682', '413', '463', '99', '729', '54', '451', '527', '261', '274', '217', '318', '549', '610', '889', '346', '13', '32', '569', '620', '536', '802', '636', '469', '587', '654', '988', '75', '861', '721', '565', '501', '629', '875', '664', '598', '779', '599', '739', '949', '476', '642', '912', '801', '722', '313', '399', '427', '78', '139', '311', '990', '534', '293', '50', '561', '445', '204', '233', '386', '217', '159', '324', '274', '796', '147', '331', '362', '164', '616', '572', '972', '828', '396', '827', '307', '392', '607', '376', '143', '350', '418', '122', '621', '0', '264', '270', '491', '213', '225', '28', '984', '778', '520', '649', '543', '842', '811', '858', '34', '226', '575', '594', '877', '718', '615', '716', '606', '3', '895', '821', '88', '894', '519', '911', '791', '696', '348', '781', '825', '687', '192', '688', '909', '690', '359', '903', '41', '488', '124', '51', '364', '834', '361', '573', '227', '586', '144', '525', '44', '198', '53', '419', '877', '661', '484', '3', '15', '7', '114', '148', '605', '335', '998', '411', '184', '231', '907', '710', '438', '264', '751', '994', '375', '354', '72', '240', '56', '615', '346', '431', '102', '414', '901', '589', '490', '313', '541', '221', '267', '85', '495', '270', '739', '959', '462', '290', '672', '613', '893', '676', '693', '666', '179', '803', '572', '965', '421', '334', '600', '507', '806', '976', '662', '191', '747', '839', '852', '749', '924', '368', '84', '338', '519', '64', '576', '348', '415', '695', '47', '778', '309', '796', '186', '836', '611', '489', '305', '85', '306', '154', '509', '761', '549', '499', '221', '977', '327', '578', '567', '227', '408', '918', '693', '229', '714', '60', '250', '727', '877', '466', '978', '663', '194', '939', '629', '831', '425', '969', '262', '307', '211', '537', '372', '862', '57', '746', '323', '734', '637', '495', '716', '401', '699', '789', '177', '208', '504', '314', '79', '800', '953', '892', '597', '742', '688', '728', '364', '798', '268', '575', '466', '143', '199', '243', '259', '391', '137', '976', '228', '724', '216', '816', '979', '834', '542', '497', '442', '9', '990', '879', '151', '72', '677', '169', '133', '986', '511', '212', '130', '847', '609', '717', '284', '578', '183', '764', '307', '730', '200', '87', '998', '714', '926', '250', '842', '940', '474', '552', '783', '43', '588', '658', '399', '348', '725', '100', '481', '931', '881', '896', '739', '595', '836', '929', '543', '918', '743', '741', '630', '850', '252', '925', '765', '901', '857', '753', '458', '860', '29', '548', '688', '942', '626', '452', '229', '836', '238', '379', '258', '840', '216', '524', '860', '339', '402', '660', '251', '480', '205', '392', '86', '111', '138', '859', '168', '787', '390', '418', '377', '804', '957', '615', '26', '857', '132', '290', '119', '75', '202', '302', '501', '596', '803', '797', '267', '974', '240', '555', '621', '389', '818', '89', '344', '982', '130', '730', '639', '851', '682', '438', '658', '63', '163', '103', '255', '945', '861', '777', '853', '690', '91', '28', '169', '767', '465', '478', '53', '222', '36', '852', '427', '163', '824', '35', '814', '493', '208', '276', '115', '747', '349', '158', '244', '629', '564', '71', '766', '15', '941', '567', '374', '424', '779', '945', '627', '245', '816', '831', '600', '403', '74', '273', '949', '522', '871', '90', '314', '925', '455', '914', '868', '99', '4', '317', '892', '698', '488', '421', '953', '581', '694', '445', '65', '293', '837', '886', '904', '911', '250', '808', '171', '496', '374', '729', '14', '376', '113', '141', '407', '812', '985', '510', '521', '746', '318', '5', '128', '990', '37', '975', '681', '616', '12', '642', '300', '792', '725', '459', '893', '35', '76', '864', '854', '716', '273', '30', '910', '764', '404', '536', '491', '947', '43', '339', '384', '921', '437', '138', '233', '950', '111', '934', '949', '858', '666', '344', '876', '206', '773', '769', '59', '275', '471', '899', '770', '132', '970', '944', '803', '184', '269', '468', '379', '359', '12', '839', '242', '63', '194', '547', '977', '466', '920', '397', '643', '134', '601', '711', '431', '231', '970', '715', '921', '788', '747', '282', '873', '872', '503', '764', '685', '88', '285', '955', '360', '924', '312', '66', '254', '192', '696', '305', '320', '121', '963', '958', '51', '906', '833', '899', '699', '867', '309', '941', '961', '484', '923', '728', '830', '45', '823', '928', '153', '870', '443', '962', '138', '960', '183', '272', '84', '553', '141', '310', '165', '113', '462', '11', '875', '173', '104', '82', '55', '117', '80', '189', '757', '150', '606', '579', '921', '985', '375', '600', '939', '539', '193', '594', '1', '77', '806', '386', '625', '617', '572', '835', '3', '556', '519', '511', '100', '937', '813', '465', '514', '215', '447', '67', '986', '145', '144', '714', '497', '592', '676', '682', '778', '751', '151', '826', '535', '832', '238', '443', '319', '595', '41', '522', '225', '398', '46', '25', '385', '392', '571', '894', '263', '246', '334', '121', '377', '373', '529', '870', '394', '707', '274', '883', '940', '704', '250', '737', '855', '260', '527', '639', '468', '929', '160', '211', '67', '16', '837', '358', '472', '501', '584', '336', '754', '898', '388', '610', '262', '57', '419', '115', '563', '312', '122', '520', '828', '583', '354', '629', '87', '702', '389', '211', '997', '335', '123', '497', '310', '519', '970', '480', '368', '578', '761', '74', '258', '781', '833', '206', '508', '337', '376', '472', '92', '228', '613', '8', '837', '180', '321', '130', '273', '658', '718', '956', '985', '996', '675', '219', '399', '472', '183', '158', '854', '59', '51', '666', '853', '411', '134', '795', '46', '175', '422', '105', '23', '63', '272', '31', '86', '70', '160', '238', '735', '525', '488', '299', '900', '268', '405', '914', '802', '942', '702', '808', '363', '504', '701', '274', '611', '740', '168', '852', '822', '582', '493', '643', '734', '987', '993', '685', '875', '809', '894', '53', '306', '570', '972', '846']
('JJ', 'NN') ['948', '674', '449', '789', '486', '395', '687', '523', '2', '553', '859', '631', '480', '987', '652', '563', '471', '809', '945', '797', '962', '834', '931', '516', '998', '85', '635', '935', '711', '403', '277', '253', '898', '943', '754', '960', '552', '99', '663', '671', '558', '502', '981', '371', '587', '593', '807', '817', '949', '111', '805', '862', '995', '646', '944', '367', '898', '961', '904', '878', '677', '857', '737', '535', '566', '429', '106', '625', '980', '937', '835', '761', '922', '919', '69', '527', '864', '805', '99', '369', '511', '961', '596', '747', '975', '446', '656', '934', '418', '271', '900', '639', '551', '902', '885', '775', '116', '859', '402', '384', '644', '394', '610', '913', '586', '997', '955', '737', '917', '742', '927', '160', '528', '869', '640', '296', '555', '385', '556', '569', '347', '22', '744', '745', '731', '135', '678', '831', '961', '512', '733', '937', '962', '940', '593', '918', '558', '384', '295', '376', '191', '387', '985', '81', '639', '898', '675', '858', '850', '756', '524', '601', '489', '855', '902', '58', '62', '926', '47', '419', '935', '636', '568', '821', '952', '313', '357', '960', '514', '624', '174', '278', '835', '742', '652', '210', '706', '331', '933', '269', '646', '805', '150', '941', '36', '847', '277', '118', '405', '523', '957', '330', '415', '141', '479', '930', '38', '809', '407', '754', '689', '152', '784', '510', '403', '626', '22', '607', '229', '841', '655', '460', '681', '838', '904', '158', '722', '489', '521', '859', '734', '406', '455', '791', '952', '560', '155', '30', '954', '652', '815', '8', '829', '914', '789', '747', '958', '801', '342', '661', '571', '965', '628', '705', '268', '91', '168', '297', '142', '539', '835', '3', '325', '482', '457', '830', '633', '726', '197', '862', '978', '141', '803', '515', '916', '542', '756', '462', '113', '973', '936', '716', '405', '14', '566', '778', '479', '638', '144', '557', '616', '343', '799', '430', '275', '496', '573', '435', '768', '591', '505', '852', '598', '243', '652', '332', '739', '500', '838', '874', '640', '966', '730', '896', '496', '170', '213', '153', '949', '950', '460', '1', '964', '665', '528', '912', '322', '640', '592', '444', '807', '746', '986', '707', '662', '887', '47', '909', '747', '813', '121', '868', '634', '362', '566', '731', '958', '277', '56']
('JJ', 'NNP') ['462', '241', '230', '118', '325', '478', '403', '576', '595', '593', '838', '828', '278', '529', '812', '507', '238', '894', '749', '701', '767', '794', '736', '881', '431', '485', '589', '413', '134', '432', '306', '562', '586', '922', '262', '280', '577', '890', '501', '959', '763', '678', '977', '134', '285', '152', '225', '255', '958', '923', '636', '594', '988', '971', '571', '170', '617', '504', '882', '479', '563', '854', '983', '771', '717', '510', '498', '73', '171', '81', '159', '723', '808', '231', '959', '283', '526', '339', '741', '774', '737', '659', '692', '595', '823', '940', '948', '907', '992', '110', '426', '121', '752', '40', '585', '715', '505', '496', '148', '771', '721', '937', '805', '945', '546', '995', '933', '952', '958', '211', '832', '60', '358', '105', '27', '416', '796', '781', '368', '571', '578', '767', '912', '209', '547', '599', '943', '728', '629', '696', '641', '466', '437', '214', '707', '7', '874', '865', '144', '45', '108', '92', '595', '329', '934', '716', '110', '584', '997', '769', '553', '813', '337', '889', '108', '131', '103', '997', '342', '327', '726', '502', '619', '151', '547', '559', '736', '980', '95', '922', '627', '366', '578', '968', '419', '545', '518', '469', '772', '432', '768', '236', '313', '26', '361', '801', '244', '539', '806', '527', '861', '581', '677', '988', '807', '523', '59', '427', '578', '458', '802', '798', '845', '956', '737', '397', '548', '812', '545', '647', '679', '987', '970', '523', '257', '31', '216', '77', '886', '19', '407', '249', '162', '18', '777', '54', '812', '945', '643', '910', '365', '379', '993', '851', '520', '977', '950', '157', '154', '50', '989', '766', '229', '895', '967', '246', '914', '17', '651', '611', '909', '774', '754', '934', '810', '883', '539', '873', '383', '844', '669', '243', '621', '443', '948', '9', '928', '839', '54', '531', '915', '648', '836', '523', '748']
('NN', 'NNP', 'NNS') ['151', '216', '750', '87', '706', '146', '453', '221', '493', '400', '200', '519', '850', '488', '713', '64', '472', '858', '604', '490', '410', '57', '176', '360', '958', '384', '177', '188', '107', '945', '777', '840', '367', '389', '820', '151', '249', '39', '18', '310', '213', '136', '458', '300', '405', '872', '745', '175', '11', '324', '830', '42', '110', '487', '992', '753', '466', '23', '862', '158', '437', '400', '67', '263', '837', '58', '278', '493', '93', '371', '491', '53', '465', '200', '917', '43', '216', '217', '400', '510', '604', '308', '247', '796', '304', '364', '551', '161', '6', '201', '712', '138', '125', '336', '221', '237', '576', '210', '766', '53', '88', '47', '697', '449', '95', '456', '530', '73', '470', '316', '817', '485', '455', '294', '702', '494', '726', '843', '439', '109', '200', '892', '284', '872', '732', '85', '395', '656', '766', '784', '194', '453', '117', '378', '312', '742', '464', '2', '922', '367', '194', '174', '404', '373', '112', '339', '957', '209', '220', '306', '896', '860', '942', '522', '891', '368', '247', '179', '461', '904', '205', '615', '958', '632', '499', '317', '251', '108', '986', '204', '107', '783', '150', '926', '374', '678', '101', '880', '688', '852', '181', '15', '663', '212', '730', '209', '496', '886', '464', '338', '717', '794', '191', '249', '245', '370', '355', '53', '168', '64', '198', '888', '262', '879', '239', '323', '874', '935', '988', '475', '210', '154', '664', '477', '861', '124', '366', '259', '884', '311', '622', '103', '976', '948', '629', '192', '256', '730', '264', '308', '360', '400', '773', '322', '293', '752', '903', '593', '363', '391', '48', '759', '148', '305', '816', '82', '440', '537', '536', '234', '872', '152', '400', '834', '905', '876', '436', '240', '431', '497', '293', '346', '371']
('JJ', 'VBD', 'VBN') ['199', '319', '775', '343', '291', '479', '759', '655', '556', '473', '391', '870', '268', '856', '255', '584', '499', '895', '709', '860', '606', '510', '980', '649', '953', '601', '755', '524', '15', '624', '381', '201', '845', '75', '822', '612', '580', '549', '980', '857', '832', '896', '728', '447', '505', '532', '940', '737', '724', '637', '634', '799', '780', '613', '847', '321', '842', '319', '929', '271', '6', '45', '258', '841', '326', '547', '755', '635', '459', '863', '502', '259', '341', '697', '799', '593', '941', '410', '829', '627', '596', '912', '831', '640', '908', '856', '563', '440', '27', '932', '835', '767', '861', '873', '757', '559', '405', '867', '928', '785', '889', '909', '562', '795', '620', '991', '944', '797', '517', '691', '785', '421', '971', '649', '544', '928', '823', '889', '347', '115', '623', '523', '509', '501', '693', '853', '632', '580', '315', '938', '378', '637', '328', '580', '112', '608', '537', '932', '897', '151', '710', '727', '567', '627', '893', '967', '674', '698', '706', '975', '182', '717', '500', '735', '701', '153', '688', '57', '787', '297', '859', '665', '619', '915', '186', '983', '507', '979', '425', '715', '870', '453', '658', '257', '290', '420', '26', '832', '264', '837', '667', '761', '754', '513', '753', '394', '429', '388', '295', '5', '322', '196', '859', '259', '755', '734', '885', '195', '610', '541', '703', '477', '368', '62', '103', '261', '725', '833', '529', '459', '561', '962', '623', '62', '981', '159', '329', '964', '107', '615', '513', '390', '524', '929', '859', '562', '139', '650', '769', '386', '378', '603', '649', '981', '334', '682', '302', '782', '774', '524', '521', '254', '713', '880', '353', '315', '833', '616', '729', '649', '978', '506', '689', '787', '916', '546', '902']
('NN', 'NNS') ['184', '93', '124', '209', '101', '491', '89', '548', '408', '824', '542', '425', '405', '499', '9', '776', '489', '406', '990', '938', '186', '955', '194', '476', '367', '254', '255', '173', '826', '332', '416', '22', '520', '274', '18', '193', '699', '357', '467', '96', '285', '573', '369', '247', '877', '475', '586', '496', '560', '372', '224', '407', '662', '928', '585', '148', '27', '884', '815', '592', '518', '181', '644', '359', '700', '782', '371', '599', '144', '116', '428', '963', '945', '737', '718', '360', '339', '264', '19', '24', '368', '705', '950', '863', '238', '126', '437', '569', '990', '255', '229', '912', '728', '182', '662', '90', '731', '942', '581', '918', '107', '886', '401', '758', '348', '998', '421', '57', '808', '65', '610', '906', '692', '555', '881', '570', '995', '94', '635', '201', '751', '356', '397', '565', '654', '630', '467', '653', '970', '766', '221', '137', '901', '153', '394', '938', '930', '542', '447', '390', '60', '352', '944', '193', '426', '270', '867', '551', '166', '641', '802', '13', '490', '449', '151', '710', '749', '599', '924', '830', '650', '932', '646', '330', '207', '410', '558', '255', '421', '720', '956', '326', '549', '433']
('NN', 'NNP', 'VB') ['143', '183', '919', '145', '815', '360', '303', '690', '891', '532', '302', '887', '840', '645', '814', '884', '781', '901', '811', '87', '174', '252', '317', '655', '287', '236', '801', '450', '639', '184', '345', '906', '305', '998', '752', '835', '748', '140', '723', '12', '455', '32', '651', '518', '365', '370', '689', '936', '561', '825', '278', '790', '516', '702', '95', '448', '908', '950', '35', '649', '617', '880', '593', '906', '635', '740', '463', '888', '181', '816', '91', '833', '623', '770', '294', '185', '969', '731', '413', '891', '719', '989', '789', '757', '962', '273', '263', '744', '907', '327', '891', '323', '59', '528', '700', '579', '597', '522', '546', '903', '680', '635', '176', '44', '709', '531', '341', '556', '200', '66', '395', '528', '721', '169', '226', '161', '557', '302', '11', '987', '351', '907', '632', '646', '426', '593', '356', '201', '706', '512', '362', '609', '779', '784', '722', '867', '579', '714', '514', '210', '226', '156', '508', '765', '718']
('JJ', 'NN', 'VBG') ['77', '398', '110', '370', '804', '747', '644', '608', '579', '588', '619', '626', '843', '455', '411', '676', '518', '128', '755', '745', '866', '736', '52', '629', '585', '609', '695', '509', '931', '758', '477', '242', '450', '256', '394', '713', '925', '699', '550', '307', '707', '680', '612', '772', '849', '885', '810', '846', '63', '244', '251', '654', '886', '602', '879', '717', '582', '769', '783', '713', '818', '438', '427', '738', '583', '553', '34', '559', '812', '548', '967', '651', '863', '830', '849', '986', '707', '110', '946', '941', '763', '789', '617', '759', '527', '939', '937', '307', '551', '473', '97', '207', '733', '500', '541', '695', '42', '572', '481', '617', '650', '81', '686', '664', '29', '856', '224', '830', '402', '381', '708', '764', '969', '792', '258', '381', '307', '611', '825', '807', '372', '207', '242', '628', '875', '654', '417', '800', '880', '181', '897', '343', '851', '98', '683', '565', '756', '886', '865', '736']
('NNPS', 'NNS') ['744', '640', '339', '657', '920', '757', '623', '996', '955', '615', '686', '939', '769', '47', '679', '804', '603', '554', '837', '647', '897', '638', '987', '970', '602', '316', '417', '816', '957', '614', '508', '942', '827', '949', '767', '638', '342', '279', '621', '455', '995', '758', '850', '648', '915', '542', '881', '812', '577', '645', '112', '890', '541', '220', '545', '844', '621', '527', '647', '5', '809', '523', '413', '590', '729', '515', '827', '633', '926', '72', '503', '574', '606', '653', '805', '860', '592', '794', '182', '388', '906', '241', '564', '790', '971', '758', '745', '843', '348', '44', '613', '522', '674', '972', '811', '911', '690', '741', '807', '390', '211', '929', '828', '191', '49', '719', '237', '672', '967', '729', '813', '745', '632', '158', '713', '614', '471', '727', '878', '618', '485', '823', '708', '334', '631', '209', '247', '518', '778', '607', '632', '837', '76', '943']
